Variational Learning of Fractional Posteriors

We introduce a novel one-parameter variational objective that lower bounds the data evidence and enables the estimation of approximate fractional posteriors. We extend this framework to hierarchical construction and Bayes posteriors, offering a versatile tool for probabilistic modelling. We demonstrate two cases where gradients can be obtained analytically and a simulation study on mixture models showing that our fractional posteriors can be used to achieve better calibration compared to posteriors from the conventional variational bound. When applied to variational autoencoders (VAEs), our approach attains higher evidence bounds and enables learning of high-performing approximate Bayes posteriors jointly with fractional posteriors. We show that VAEs trained with fractional posteriors produce decoders that are better aligned for generation from the prior.

==> results/badresidue-0.txt <==
0.000000000000000000e+00 1.111111111111111049e-01 1.111111111111111049e-01
1.000000000000000056e-01 9.955548991844562767e-01 6.490053168276862516e-01
2.000000000000000111e-01 1.670520798163856790e+00 1.186899522544261343e+00
2.999999999999999889e-01 2.265274415843091305e+00 1.724793728260836323e+00
4.000000000000000222e-01 2.809276985215251266e+00 2.262687933977411969e+00
5.000000000000000000e-01 3.324161846583670865e+00 2.800582139693986505e+00
5.999999999999999778e-01 3.810436009983444894e+00 3.338476345410561485e+00
6.999999999999999556e-01 4.269794554820257382e+00 3.876370551127136466e+00
8.000000000000000444e-01 4.702488758160245474e+00 4.414264756843712334e+00
9.000000000000000222e-01 5.108945571135916630e+00 4.952158962560287314e+00
1.000000000000000000e+00 5.490053168276862294e+00 5.490053168276862294e+00


==> results/logresidue-0.txt <==
-2.891280323617365866e+00
-6.136339234238680440e+00
-3.009136894048046074e+00
-6.942749380545776283e+00
-3.259227292335181492e+00
-5.726258176705742109e+00
-5.965801338403963427e+00
-2.729351580569372437e+00
-3.518743310706138772e+00
-2.539353806901739841e+00
-6.655362301267261138e+00
-8.203807783495770778e+00
-3.565147371767932949e+00
-3.796531865538764094e+00
-4.037347377747980026e+00
-7.618197731226667102e+00
-4.123932654249830243e+00
-4.150881616450658562e+00
-3.474157510224731293e+00
-3.267121317097458899e+00
-7.919459954006004665e+00
-6.895209747523983523e+00
-7.662908928463804337e+00
-3.014289150202447143e+00
-5.947335656288070815e+00
-4.288217050341542880e+00
-4.118958379851615170e+00
-7.073636161472849793e+00
-7.325642060483894547e+00
-2.132520697062934012e+00
-3.168405291538299196e+00
-1.082781361904273965e+01
-3.715839913283944362e+00
-6.950803696336546267e+00
-3.981431796573625004e+00
-4.260104066487752306e+00
-2.632528623268773238e+00
-5.731816694933255185e+00
-8.704058282995283946e+00
-2.722584836375667283e+00
-4.609667623954377014e+00
-2.528587123935652770e+00
-3.628589336649040931e+00
-3.632590378720843560e+00
-6.020665362723144121e+00
-6.975229261121395297e+00
-5.308085227720109600e+00
-4.489943833551159891e+00
-3.103129154549012725e+00
-3.921486994104905310e+00
-4.109573800873614680e+00
-4.426634917360386723e+00
-2.608759465793567767e+00
-3.236054356998531834e+00
-3.882951114090158473e+00
-3.659292978375117578e+00
-8.214476061261404283e+00
-4.892334548768180191e+00
-2.907025904914590342e+00
-3.146803663072243573e+00
-3.487810744516683492e+00
-6.794790982916416588e+00
-6.516233760433998157e+00
-1.967989816921742685e+00
-5.440743181178434362e+00
-2.676081810003540173e+00
-7.970066103458295359e+00
-3.086342679587411375e+00
-3.966397377066554153e+00
-4.691930488590381643e+00
-3.335807764685136512e+00
-3.022430484888917857e+00
-8.748898490167022146e+00
-8.541476626999983779e+00
-3.190480801257384424e+00
-8.479741187438612826e+00
-2.625586144447394688e+00
-3.293872211156559704e+00
-5.753675112674267567e+00
-5.061301421784315302e+00
-2.975671394968991024e+00
-7.005737273821416977e+00
-4.709673110711885435e+00
-2.684716961204605568e+00
-7.087679188102872452e+00
-6.835165317727965650e+00
-4.491645546515805165e+00
-3.971524666040056495e+00
-2.785984527580775527e+00
-3.201116980206220486e+00
-2.441902755476401676e+00
-3.931470956694656405e+00
-2.627726716734724910e+00
-7.133302508419404830e+00
-4.855542135733079689e+00
-3.910756547117283155e+00
-3.180088188369257995e+00
-2.542436452594162066e+00
-3.053355945010884476e+00
-5.054064982939311612e+00
-7.112542165922214110e+00
-2.798515386994669729e+00
-1.001281719577488794e+01
-1.742850434303846896e+00
-5.103403129543975680e+00
-7.229547108867325100e+00
-2.383262442140549275e+00
-3.472599182725117473e+00
-3.105820872759452733e+00
-4.155391619422021954e+00
-7.999825658135446105e+00
-3.546194392271340590e+00
-3.872354798020397837e+00
-3.206940731682768497e+00
-2.631136913975915537e+00
-2.975544009221023689e+00
-3.314234297242365734e+00
-7.357211954081957828e+00
-8.140830479897783079e+00
-2.699642249938837946e+00
-2.536621587825694579e+00
-4.117609809153393030e+00
-7.992725889505167380e+00
-2.429249549947779752e+00
-7.472860746941083931e+00
-2.862494973721373182e+00
-7.790839251571992641e+00
-4.041448169265057899e+00
-5.451566604124650439e+00
-3.972501905104751430e+00
-5.660260783282872410e+00
-2.802887397664093783e+00
-6.086279120781331820e+00
-3.668413775698888823e+00
-6.483638890722144055e+00
-6.520876197952201636e+00
-8.280981224726147616e+00
-8.057901413530618839e+00
-3.884922790066767107e+00
-3.470675166436435699e+00
-2.141500085734878933e+00
-3.407537107459864156e+00
-3.139839110480674655e+00
-4.024602623484747177e+00
-1.999266334783613486e+00
-6.593176611396799558e+00
-2.942860110833104503e+00
-4.767497080993504888e+00
-2.519451087607508910e+00
-8.050879928246203576e+00
-2.916084766904519121e+00
-7.107378040101836270e+00
-2.372824804395667009e+00
-7.390115737169034027e+00
-8.889679072084353706e+00
-2.380280559884222491e+00
-4.332158190951089338e+00
-3.397081117214387547e+00
-3.012224772681192597e+00
-3.891205063113009732e+00
-4.160450420038182884e+00
-7.419819350644787370e+00
-5.292178471736709966e+00
-5.243448143762544866e+00
-2.270113448929135469e+00
-2.605767744066298963e+00
-2.748411782003254977e+00
-5.290688185309026181e+00
-3.259059037087111310e+00
-5.353145413603491498e+00
-5.442330624866912991e+00
-8.420381898640608043e+00
-2.279400472539189870e+00
-3.483315576270844982e+00
-4.362036610949513005e+00
-2.947962013936354708e+00
-2.258254653253218169e+00
-2.509430574787696600e+00
-3.026420985486655280e+00
-6.494345898057826361e+00
-3.188511101093401745e+00
-2.693971349872549936e+00
-2.102182064866595201e+00
-2.479412318992219699e+00
-5.672631149820814400e+00
-3.590188614335078299e+00
-3.463977416651917274e+00
-3.643892557116335418e+00
-4.895382533701027050e+00
-8.863147309102988203e+00
-7.206719215881646434e+00
-3.997356529344250120e+00
-3.662544954711311362e+00
-6.790850337394489067e+00
-3.217294805385408907e+00
-3.867276223434786164e+00
-2.929648030917028745e+00
-3.317187568839412570e+00
-3.205132904260882487e+00
-7.455449026270933643e+00
-6.772370120010683614e+00
-3.230306570157378765e+00
-3.855780931956839463e+00
-2.855804208928412358e+00
-5.002938226026253155e+00
-4.052543079304524731e+00
-3.040079983977626910e+00
-7.462084570669200723e+00
-3.244984048361759132e+00
-6.883053507481414535e+00
-3.398681790607121389e+00
-3.133655614897914443e+00
-2.811030761746664997e+00
-4.467287863088657218e+00
-3.877303544573016403e+00
-3.658159698591020081e+00
-9.305733970795165177e+00
-2.553839067311096223e+00
-2.627571220596966572e+00
-2.501364707059578141e+00
-2.906626080380798616e+00
-8.046814988057770179e+00
-9.731266295425918145e+00
-4.658706747242860935e+00
-3.692673888947730187e+00
-6.675325079183218158e+00
-2.838580631595480241e+00
-4.357204708121889425e+00
-4.267466124209503775e+00
-7.044863608041532110e+00
-7.250398286672922410e+00
-2.717229525913246402e+00
-4.905820063663113295e+00
-5.617902575936077447e+00
-1.007202296052416379e+01
-6.100402677990159894e+00
-2.489262573909396092e+00
-1.002482648043755731e+01
-4.291001877287740740e+00
-2.879989128081559269e+00
-2.275543580380425368e+00
-2.916151912610437602e+00
-1.933623126723502672e+00
-3.774771642829806151e+00
-3.486817515918292809e+00
-9.569075112238804692e+00
-7.795163263161820844e+00
-7.757516376790809076e+00
-3.796439340963896569e+00
-3.426959098088722122e+00
-3.243347714047528196e+00
-3.335912280025536525e+00
-2.327210248932586545e+00
-3.095663435500665361e+00
-7.555858742589965260e+00
-3.557129601046772116e+00
-2.372170663839030524e+00
-4.826607569976732570e+00
-2.878954321770453184e+00
-2.894379013900054254e+00
-3.870052502435543218e+00
-3.413512603764721209e+00
-3.709802444579600511e+00
-4.551321844224957225e+00
-7.771640270679065488e+00
-3.743685119494164937e+00
-3.484516824780787836e+00
-2.466244291513790543e+00
-2.603555958717966412e+00
-3.239282322817601756e+00
-7.405029234718251807e+00
-3.015561167061656445e+00
-4.631544536370248544e+00
-3.039059191858643150e+00
-2.788329022950754243e+00
-7.267711712324468998e+00
-6.582200684958954717e+00
-7.652626723298572742e+00
-3.893294631273503725e+00
-3.431256645959884999e+00
-3.561888017231732650e+00
-2.027060238468076925e+00
-3.801954308390014248e+00
-3.393283406043422712e+00
-7.263019291860677740e+00
-4.043206703408282365e+00
-3.204428298964813404e+00
-3.271391164468392176e+00
-4.263468188634265132e+00
-2.906203651570681057e+00
-6.953046444378816027e+00
-8.138733332156778744e+00
-2.853276921674058553e+00
-2.289701024303054666e+00
-3.826477129447444891e+00
-8.973284677931877340e+00
-4.052692523793425927e+00
-9.859332275467981077e+00
-5.273940441230942078e+00
-3.372348534557966904e+00
-2.913747472520233028e+00
-1.959442512081026821e+00
-4.285145834370617912e+00
-4.210837601203618163e+00
-9.731562302116962826e+00
-4.028172141331436862e+00
-3.540982860775935048e+00
-2.400212152381330455e+00
-3.430821252186781134e+00
-4.960486790741478025e+00
-6.573995390438149400e+00
-3.874073406319585189e+00
-3.800395023757739743e+00
-3.498858323639979062e+00
-2.171510238746806376e+00
-7.741195016557615105e+00
-3.728392892092097455e+00
-7.873230788191540874e+00
-6.953462515266278565e+00
-3.321372351781596510e+00
-3.818281985951022417e+00
-7.243443314608747130e+00
-4.924291529073304474e+00
-7.805201363704480144e+00
-3.949095333810430652e+00
-7.314588965927185882e+00
-6.806508180121586982e+00
-4.098120324542552595e+00
-8.133381935077544256e+00
-3.528858435877604727e+00
-3.067473815074966303e+00
-6.624571306151723959e+00
-3.436329089514597701e+00
-3.489781676870579386e+00
-7.903884665236370566e+00
-5.597902959353789676e+00
-3.207089418902643541e+00
-3.407040055995645300e+00
-3.272467851361362090e+00
-2.383517590273777298e+00
-4.175177177790244443e+00
-3.938592670472674140e+00
-3.913123594504048786e+00
-2.590484284081450372e+00
-2.518128033384219311e+00
-7.088944452591364964e+00
-4.502132375024589628e+00
-3.714652913477556329e+00
-4.495640423794695195e+00
-6.694600920022028667e+00
-3.294026478203288644e+00
-4.717613828134543219e+00
-7.075323949873259188e+00
-3.692734100738650938e+00
-5.018951067025675172e+00
-3.471084011222316246e+00
-6.947256800259950182e+00
-2.713571312539333480e+00
-3.521485513937384848e+00
-3.678611922985117744e+00
-2.805168772191684923e+00
-2.319424408290018391e+00
-5.147931536782247797e+00
-6.603146098713605028e+00
-2.850091128558896347e+00
-3.825098046563795595e+00
-4.075675402982977147e+00
-2.292802219876405978e+00
-4.348544044635064054e+00
-3.031074054125078465e+00
-1.792759342159179425e+00
-4.696251708259117308e+00
-2.446681475902870773e+00
-2.717821396029107550e+00
-7.617346005773466544e+00
-7.055974848995189674e+00
-3.124823606819751021e+00
-3.041749808620129780e+00
-8.384946826943775022e+00
-2.346593294019099663e+00
-6.288168461458089276e+00
-3.275905525992051537e+00
-8.413843221857703725e+00
-5.171029866001261688e+00
-2.225323020324057488e+00
-7.534212349915080154e+00
-3.337448751387416923e+00
-2.947979167249049404e+00
-2.350276380678129939e+00
-4.050215973805149972e+00
-4.240869936189880285e+00
-7.720767059410986732e+00
-3.432430328759689786e+00
-2.661992566084078415e+00
-5.548571174832263253e+00
-8.265690354201069567e+00
-4.774517824290335888e+00
-3.943115547187972858e+00
-3.166186988855874684e+00
-2.963173981215991848e+00
-4.516615891892763024e+00
-2.294248350500232903e+00
-3.667566269482962493e+00
-2.648184503164610959e+00
-3.523394199445029962e+00
-2.527208691943648500e+00
-2.946675606418303062e+00
-2.903275441612064522e+00
-7.858610210381607786e+00
-6.569408285444596984e+00
-2.882295044853150134e+00
-3.441944313846937220e+00
-3.643528056308990237e+00
-4.486970036493801217e+00
-7.613700773346000261e+00
-2.868387886103286988e+00
-7.385930704061609120e+00
-2.184644234928356354e+00
-4.063713527748594956e+00
-1.820737255532047572e+00
-2.089772560734567630e+00
-3.601610330146911121e+00
-7.500999427947230735e+00
-2.717046608308549160e+00
-3.216042575139503423e+00
-3.122845854698200085e+00
-3.325193184683096881e+00
-3.211429640914259309e+00
-3.889480085232753126e+00
-4.086395148131153121e+00
-3.159542875735877665e+00
-3.262699314745471924e+00
-3.181719357840309126e+00
-8.863570997035004950e+00
-3.502765428177813334e+00
-5.692611811461259386e+00
-7.612322459247851114e+00
-6.264403625293825328e+00
-2.650727757115324490e+00
-3.171858799262059048e+00
-2.576140051659556729e+00
-6.586921363846558464e+00
-3.578635151170385775e+00
-3.149007341754276545e+00
-4.253883723563062880e+00
-9.399420303765822382e+00
-6.399248769286574934e+00
-3.084108340897437017e+00
-5.840867888490921089e+00
-3.302854245913975362e+00
-7.574902659845503372e+00
-2.424732763613369535e+00
-3.472366129259658152e+00
-3.087831650430757691e+00
-7.718042836260316619e+00
-3.598491710590116188e+00
-4.580692160583934580e+00
-3.312321360738760934e+00
-2.645993709293287033e+00
-2.544352966582243525e+00
-7.509913878189657055e+00
-3.916345159331234616e+00
-8.409037682033073224e+00
-2.737181919531361363e+00
-3.091125619426490001e+00
-3.737857195228915685e+00
-3.163534073451919060e+00
-2.269217249737551345e+00
-3.459801688811949383e+00
-5.497617207677165219e+00
-6.845866213309114379e+00
-5.245598634957742590e+00
-2.366466136515446017e+00
-3.959371716864578783e+00
-4.591592206679131039e+00
-2.761685057023515188e+00
-6.989352077383185424e+00
-3.273141616988781699e+00
-5.419952125990453951e+00
-3.922988359910188016e+00
-2.899107042312164761e+00
-6.046645609629986318e+00
-2.283660117538182543e+00
-2.779424426251174030e+00
-3.490751796625557457e+00
-3.810393237833015867e+00
-3.057327340910450442e+00
-8.253686439966442023e+00
-7.290928630884369710e+00
-2.394110721589816304e+00
-2.866682896496145716e+00
-2.396076200251159083e+00
-3.258315455407897243e+00
-8.229559885887070436e+00
-3.280007940218135243e+00
-3.462446229493261196e+00
-3.419311509284918671e+00
-3.333584786979176151e+00
-2.378527914640337748e+00
-3.704445720392560926e+00
-3.053344208431121753e+00
-3.569785331525891170e+00
-7.211879296984479382e+00
-6.142588879127164780e+00
-2.508003691652403777e+00
-6.815846521989333162e+00
-3.311266688248195589e+00
-8.259003922090762728e+00
-3.107779043194332846e+00
-2.891136921343814503e+00
-4.273136498615397016e+00
-6.446222301743577354e+00
-9.417640973413886840e+00
-5.596534766108185899e+00
-3.659654449856882596e+00
-1.967542555864755016e+00
-3.218831810977806462e+00
-1.117041355980113160e+01
-4.188635774920128618e+00
-3.360030750358699247e+00
-2.562559545963848606e+00
-8.083516870468173465e+00
-9.173272727765549917e+00
-3.131441302307861996e+00
-2.386020449969441959e+00
-6.379718443635383984e+00
-2.425692395404862811e+00
-2.502757810698553520e+00
-2.389271111586339202e+00
-3.527685781665045983e+00
-3.373170854804871333e+00
-6.946842559327336630e+00
-2.770521061193383705e+00
-8.072090654527437792e+00
-3.301945209630853473e+00
-2.563996179249132368e+00
-4.915225365901298993e+00
-3.076142518963993489e+00
-3.988669132588040789e+00
-4.938263965534917865e+00
-3.388512298042832160e+00
-7.020936021497734991e+00
-8.369174456858626598e+00
-4.527145561380987893e+00
-2.960303908326152200e+00
-3.367961895243431147e+00
-3.288202776120187742e+00
-2.670166517943684870e+00
-4.177102720821972426e+00
-8.937236114001505527e+00
-5.864251507958012866e+00
-3.567548734911192732e+00
-4.080590586746790649e+00
-4.428658838470971304e+00
-3.900256024213670791e+00
-2.830766363820879761e+00
-2.475095838434575146e+00
-3.204094585048246735e+00
-5.551780754727754008e+00
-6.110350142124807427e+00
-5.487329658920702791e+00
-7.165299904041323664e+00
-2.714547572888653448e+00
-6.700556760301616066e+00
-6.929753658299716790e+00
-1.024456584178054541e+01
-6.976894432510855282e+00
-4.319081612197645192e+00
-4.718431896266364056e+00
-6.366906302895276148e+00
-5.529737385019410034e+00
-3.271230610248419435e+00
-8.232236727046769786e+00
-4.343489017930636464e+00
-2.365904011378773486e+00
-3.305431566633460605e+00
-6.448722049752977803e+00
-2.894303416593230427e+00
-3.319825248983564681e+00
-5.528529853987627973e+00
-3.803446263608200262e+00
-7.294515484923464577e+00
-3.755032197277578199e+00
-3.399926332678440133e+00
-3.639317181454595929e+00
-2.676655929783207544e+00
-8.735970898082042524e+00
-3.594820049901928716e+00
-9.030843736127311061e+00
-3.611387095035035077e+00
-3.711994981169048913e+00
-8.207369098231598770e+00
-3.530629852717979134e+00
-3.215460561736658729e+00
-7.265828172081980618e+00
-2.112847018847408886e+00
-4.219557777553420763e+00
-2.150910837837304079e+00
-3.277552435078193493e+00
-6.885892536078939585e+00
-3.084106803695860322e+00
-4.047260476811881169e+00
-4.686964295586431462e+00
-3.403667773246727979e+00
-9.643268231001348667e+00
-4.450248749923546576e+00
-2.827643105443352844e+00
-6.968706952269838162e+00
-7.413717791472530294e+00
-6.308834167336738297e+00
-6.627050687492756609e+00
-3.118543813865259029e+00
-3.217470881703614172e+00
-3.948596909318308423e+00
-3.754497706107713828e+00
-4.032005341063748638e+00
-3.282729464066269198e+00
-4.110456201242552510e+00
-1.939959946239066868e+00
-2.514468712689930552e+00
-7.534694803847620470e+00
-4.608651760279293796e+00
-5.069700161126932336e+00
-4.019563657293701908e+00
-4.161032273591781738e+00
-6.655607174090945932e+00
-6.884532762752902713e+00
-6.087585284635725458e+00
-2.920575793320497660e+00
-6.081399055232228790e+00
-2.684912274440419022e+00
-7.448536514661645569e+00
-4.854114464925994632e+00
-2.785860960987148527e+00
-5.389059718962872836e+00
-5.001040627474194977e+00
-3.321902054756305400e+00
-2.710955896011726374e+00
-8.217984561210405658e+00
-3.251194476752346851e+00
-2.177461215949341167e+00
-3.939456021083734161e+00
-3.638116522028304267e+00
-3.098650763829488675e+00
-3.492743221804847309e+00
-3.375065918186337388e+00
-6.638557825860209149e+00
-2.486419523850231350e+00
-2.514638977944977150e+00
-4.440066020344358044e+00
-3.567074934706655487e+00
-2.726914532763477172e+00
-2.507829601268622977e+00
-2.982351581554913533e+00
-4.394895171238185405e+00
-7.368880773657016547e+00
-4.149690674897586362e+00
-3.859148803386473592e+00
-3.374961418121065648e+00
-4.672888925500818580e+00
-3.064907951444012735e+00
-3.784934248251098587e+00
-2.900460363811536268e+00
-2.837710751522215524e+00
-4.495769728932741849e+00
-6.637488465148161154e+00
-9.628451690853850664e+00
-4.152749420571434591e+00
-5.160209643998708628e+00
-6.920193043138621825e+00
-7.616769611995143130e+00
-2.963082358735994681e+00
-8.394136058020748692e+00
-3.762172472602660633e+00
-4.824999674683189355e+00
-5.065506256992423850e+00
-3.063564464255851494e+00
-7.443791076149182118e+00
-3.142522260366544806e+00
-3.362514559553905880e+00
-3.570272040552687098e+00
-4.049227979167628888e+00
-3.044775552370028837e+00
-8.942006518221068845e+00
-6.769852510621841901e+00
-4.628177121067072797e+00
-2.765327776715654551e+00
-4.214790266663403173e+00
-2.796214534013706565e+00
-3.278967084333016757e+00
-2.434713036348164827e+00
-2.980824568231493110e+00
-3.950143507068512694e+00
-2.533772095716188222e+00
-7.703959595951251238e+00
-2.035772222248388275e+00
-2.374709887058942925e+00
-3.867514238693452455e+00
-3.806227952332672970e+00
-6.684460368425722443e+00
-2.048448506229914035e+00
-7.029104865454241846e+00
-2.888350507272460899e+00
-3.091321073576050349e+00
-2.160036880009937210e+00
-3.765840185481516666e+00
-4.048126097570129645e+00
-4.243790770532912759e+00
-2.191617770669948229e+00
-4.096860911120772109e+00
-2.409877737058816027e+00
-1.893044910836082284e+00
-3.753155031420359222e+00
-2.507965924070377994e+00
-2.618972839649689188e+00
-5.094455837583877766e+00
-3.569511322127550734e+00
-3.516393252306643902e+00
-2.800001994183947129e+00
-4.415814277631884721e+00
-3.909498294438219723e+00
-7.751979495340163950e+00
-8.145377731398770749e+00
-7.380952931449495047e+00
-8.564226339977722091e+00
-3.311546222632532732e+00
-5.977291955475026342e+00
-6.858443618546682607e+00
-6.632001879501610020e+00
-3.899376611822129579e+00
-3.004702959825338748e+00
-2.391000425952613195e+00
-3.059278992998690327e+00
-8.653358102897520610e+00
-3.350816212077903700e+00
-2.760464776655881192e+00
-3.292558909325641991e+00
-4.605383933998871804e+00
-3.896622128563393073e+00
-5.088436729796325331e+00
-2.981046980266456092e+00
-3.408470606619277810e+00
-7.999753970303249417e+00
-4.180699309740976588e+00
-8.095646386069654810e+00
-6.933515393542069916e+00
-8.402184819749685118e+00
-9.375813113003623300e+00
-1.009293254521704775e+01
-6.677691803213583910e+00
-3.206570415321992940e+00
-4.078958761167344349e+00
-1.486707990871694252e+00
-5.350222513776589750e+00
-2.476697101541473156e+00
-3.786035610479000724e+00
-3.810089511252396033e+00
-2.983160763027440598e+00
-2.413151403650895421e+00
-5.011791278996346577e+00
-3.114976801819406393e+00
-3.341189226584649674e+00
-1.719683761571888070e+00
-9.454006793676121845e+00
-2.614815003575734043e+00
-6.403849750613813896e+00
-7.638312813102707821e+00
-1.954040237148989112e+00
-2.453125662003248664e+00
-3.563283876823308827e+00
-2.891518347742652484e+00
-3.024405439100998461e+00
-5.372513154080391651e+00
-3.968804807860888406e+00
-2.288344118851924236e+00
-2.180813953081069290e+00
-2.306139696228963309e+00
-5.478338215435656799e+00
-3.238458312581976806e+00
-3.060593880319655735e+00
-2.784716853083795574e+00
-2.502763731296550720e+00
-8.299761571026486706e+00
-3.620582664732094003e+00
-3.625434652842654870e+00
-5.440267714456469506e+00
-2.974842683563798662e+00
-3.157558672585233595e+00
-6.249577123297277659e+00
-8.458110936187809514e+00
-5.489658937948805217e+00
-8.538011936852511141e+00
-7.870158597065238126e+00
-3.682283267261306836e+00
-7.084859286658849342e+00
-4.031495016537183673e+00
-3.555378649595851925e+00
-9.624924830529916875e+00
-7.801332558729237476e+00
-4.142822593896548611e+00
-3.862199222175395796e+00
-3.413033688116460684e+00
-2.794549635745763094e+00
-3.720803091503159798e+00
-3.480870697606579078e+00
-3.209204712635997048e+00
-8.397015815453780618e+00
-5.356865967979277166e+00
-5.287671371621442518e+00
-9.074535238239313628e+00
-6.272543066104950604e+00
-7.028925670769194944e+00
-2.815290169068410009e+00
-2.162878697130054650e+00
-3.897853440626465105e+00
-2.942992978010671390e+00
-4.317722194530148272e+00
-8.059464818662041452e+00
-7.695308266019514676e+00
-6.388087096468592740e+00
-7.263292910660870128e+00
-2.772244871381261078e+00
-4.565115789808535496e+00
-7.596055028087145722e+00
-3.611225270306812618e+00
-2.482857031458375552e+00
-2.522843325590942598e+00
-3.495843001322774146e+00
-3.467436539594757505e+00
-3.796808672281543728e+00
-9.644981480167583499e+00
-7.712300526603574014e+00
-2.291476154078679439e+00
-2.759609862444972972e+00
-2.310852017292412075e+00
-4.391056412542139853e+00
-8.231077624142875138e+00
-3.831766167811576640e+00
-5.272249105660407054e+00
-4.264448347695788399e+00
-2.674736096058292656e+00
-1.931231179302314915e+00
-2.877066448526735876e+00
-7.481466083550130541e+00
-7.011931598364725460e+00
-3.188359020687746348e+00
-2.844651551083003493e+00
-3.142394926575030834e+00
-4.458960323969566097e+00
-3.457461494430603022e+00
-3.098211124212554513e+00
-3.346796716119226911e+00
-3.524090897127850397e+00
-3.163255686178746640e+00
-2.568503460158432006e+00
-6.492410387913396086e+00
-5.652271589509831884e+00
-3.604337809403632242e+00
-3.158082989853437716e+00
-4.704935188236071930e+00
-3.595354173667155706e+00
-3.792124419708222227e+00
-6.724130748844265426e+00
-2.983773489428607206e+00
-6.648608713135323534e+00
-3.856283225773624590e+00
-3.404055901352198710e+00
-4.152270944573515088e+00
-2.667033360070283798e+00
-4.027653628817371434e+00
-7.898979201203514933e+00
-3.358868297200541253e+00
-8.699805699375291468e+00
-4.896975367309208238e+00
-3.261024965259749830e+00
-4.961636489109908510e+00
-3.813481657139052849e+00
-5.399882820316714849e+00
-9.368104218549587969e+00
-8.360487641620071741e+00
-2.692827866109265944e+00
-2.502164510476565962e+00
-4.036355025504622773e+00
-2.587517332695524086e+00
-8.203446624985707203e+00
-2.229854290918998672e+00
-2.366041239443023247e+00
-2.798413692367645034e+00
-4.432133639971165273e+00
-2.814660796480675131e+00
-7.209334768275102334e+00
-4.022220979903452509e+00
-4.940552413489512240e+00
-3.889188808166097910e+00
-9.710960177167468288e+00
-3.565990524955494845e+00
-5.798758806637962948e+00
-2.945601784027339853e+00
-4.790811646069844443e+00
-7.186115655734538699e+00
-3.521865497955196211e+00
-7.032507562144292734e+00
-5.250488041626689473e+00
-8.513496029830223577e+00
-3.136381635325374173e+00
-3.039445285476680247e+00
-3.756526690632480570e+00
-1.791201067930412227e+00
-2.940617072676868560e+00
-7.665771526141631043e+00
-6.864218373541241647e+00
-3.212778117127187638e+00
-2.986989710790239894e+00
-7.799688885997713150e+00
-7.735846817583604818e+00
-2.038917429179659901e+00
-6.913541674791107816e+00
-2.733616475160793868e+00
-3.621198651468775953e+00
-4.139069654251734676e+00
-3.339532481452113455e+00
-2.515914844457225907e+00
-2.707380131542573398e+00
-4.630380769877351810e+00
-2.997180163065014558e+00
-3.355698917545089976e+00
-3.108437872949725289e+00
-2.968669725439532225e+00
-2.972747358899322290e+00
-8.345704873721341954e+00
-4.081609175964818981e+00
-3.002764456237990043e+00
-7.590060630948743281e+00
-3.192619167870972330e+00
-3.381873271545610571e+00
-6.167968224435472990e+00
-3.838398703034167525e+00
-4.313671028842418487e+00
-8.510413531207438709e+00
-6.472006605029937631e+00
-7.750817607971305812e+00
-2.839226148670149108e+00
-2.759076584944100574e+00
-4.010154221115417528e+00
-3.829486692354813204e+00
-3.270048514682351026e+00
-3.885993635212185104e+00
-3.643420546200400789e+00
-4.648722909793585600e+00
-2.456302238808240723e+00
-5.332484387585167518e+00
-8.692639858261586028e+00
-3.576969530908789441e+00
-6.136259599251443930e+00
-2.958510207186835661e+00
-7.883618426578989258e+00
-6.923132401624081389e+00
-2.846630328936511578e+00
-9.038360485326059290e+00
-3.181497212144967168e+00
-6.828207162472828884e+00
-3.328217098064482293e+00
-2.060466109164611925e+00
-8.297658470687427013e+00
-5.622284459222274045e+00
-6.007019122554353885e+00
-3.257577249698712762e+00
-4.213943170917938019e+00
-3.722040816119668527e+00
-3.830010563382884925e+00
-3.743347383582152688e+00
-6.270647967641807874e+00
-4.615771163429199575e+00
-6.580594068942501984e+00
-4.966587684242275813e+00
-3.639612465367847882e+00
-2.307840546812336857e+00
-3.747747413292236818e+00
-1.007023329446987958e+01
-9.568735941904693121e+00
-3.487714594321927652e+00
-4.468267938714104659e+00
-3.568290420261104767e+00
-7.425854435563548073e+00
-3.360633174611681540e+00
-4.927118546255547571e+00
-3.177870860790233287e+00
-5.887978121693606681e+00
-6.708116139115153587e+00
-3.977364765224940424e+00
-6.816829341825014765e+00
-5.850478140375937386e+00
-3.622105502950639710e+00
-2.751542811975541181e+00
-5.024780255301150689e+00
-2.305417971425415935e+00
-8.014149653607985258e+00
-3.915343962916198350e+00
-8.191336046210038191e+00
-6.883236039022798458e+00
-3.374102100575167018e+00
-3.024614113788859804e+00
-3.537276217940076073e+00
-2.996390778507784791e+00
-4.642061960720031522e+00
-7.277669969549547702e+00
-8.779359192178908700e+00
-3.586618674487401570e+00
-8.460371469609922812e+00
-3.258691468012875347e+00
-2.728717281275324424e+00
-3.318143065606851572e+00
-2.409920014711046221e+00
-3.161490252810518875e+00
-2.635113014914117091e+00
-3.046547264035741609e+00
-4.317984453187327709e+00
-6.986509145704434154e+00
-2.640639594592258721e+00
-8.185754579724017432e+00
-4.371917323760896146e+00
-3.282162525700813571e+00
-7.473381757234125011e+00
-9.613358069477401457e+00
-2.946549419350221743e+00
-3.483102907791003400e+00
-2.341325699846361630e+00
-5.272103327779779747e+00
-2.731864400370958457e+00
-3.734219065390267822e+00
-3.189783936047183133e+00
-1.993149871314801258e+00
-3.577603219239216870e+00
-4.637158425737398559e+00
-2.569992049898401465e+00
-3.320208512093907771e+00
-4.253515237862997012e+00
-2.577203641328433825e+00
-7.391854205144121615e+00
-9.083275573061561303e+00
-3.520461328535411383e+00
-4.611154552664914696e+00
-4.840253855474956346e+00
-2.220734317306420014e+00
-6.944518684585528234e+00
-7.483146250014489631e+00
-7.933945620018399758e+00
-7.723969538650004019e+00
-8.684211688001328255e+00
-5.293391144268914772e+00
-3.744543080777507527e+00
-3.049553532120728327e+00
-3.009552224156864408e+00
-2.915529353385821754e+00
-3.005414397542208071e+00
-3.400995409190681773e+00
-2.405242218886011418e+00
-4.068238271556926300e+00
-4.214501790490293942e+00
-5.208490712346613982e+00
-8.733795956430848051e+00
-4.961182327871433095e+00
-9.624095117040949887e+00
-4.970135673157413336e+00
-2.788204662735711992e+00
-7.132744914765794420e+00
-3.628022718107217326e+00
-2.909472202945911690e+00
-6.451156228628963873e+00
-3.504527096682277243e+00
-4.291901882142490798e+00
-2.868636947513946822e+00
-3.621011188994335939e+00
-3.590576742824212353e+00
-3.568541035333124167e+00
-2.192291961234574593e+00
-3.017697317731486972e+00
-3.190426663896233972e+00
-7.678578022944165582e+00
-4.033213339170353073e+00
-3.767995175330910662e+00
-7.862459389080264316e+00
-6.212136494514359342e+00
-4.696637089408908672e+00
-2.314276705138749168e+00
-3.238351602128398454e+00
-3.760127479770382308e+00
-2.656134441851022210e+00
-6.532848738998186633e+00
-3.880717996823594085e+00
-1.848224056641969870e+00
-2.772687285224772591e+00
-6.810119493692174508e+00
-3.852072145319669794e+00
-3.590521537859882262e+00
-2.872226483068826663e+00
-3.535789403716270041e+00
-2.877631083467813600e+00
-2.763052480650160181e+00
-3.504656330740842041e+00
-3.159165699680704709e+00
-3.947740018225334158e+00
-3.528730619445342498e+00
-3.106086704869136295e+00
-6.194015211332853710e+00
-7.680785732460120308e+00
-5.297881813460403322e+00
-4.630433072548512996e+00
-3.078280566446446542e+00
-3.242173057752165910e+00
-7.535932866391118701e+00
-1.884734977724966454e+00
-5.082897828828047082e+00
-2.546539635853432237e+00
-4.759870012354634028e+00
-5.387404806681241887e+00
-2.432120169724687031e+00
-3.533230928357461220e+00
-3.875574311340056699e+00
-5.505939428752844478e+00
-6.840332782469160655e+00
-3.157501526384841384e+00
-2.443657066549577372e+00
-9.912061726469469036e+00
-3.952565853537693741e+00
-2.953878010337918525e+00
-3.180603146171131268e+00
-3.744472050323595091e+00
-3.862130822197210822e+00
-2.972544490156955987e+00
-6.833727263886633096e+00
-4.179838957610392036e+00
-2.637630485159060179e+00
-3.386337773142193530e+00
-6.665058352914793538e+00
-3.391543598667535520e+00
-5.551793385449512286e+00
-3.424591272855549651e+00
-2.774073039707403598e+00
-3.411676188413928834e+00
-4.137246649360444728e+00
-2.901908050184993204e+00
-3.455725034242062677e+00
-3.658203352948343756e+00
-7.999789822728840427e+00
-9.637466066970155509e+00
-4.038846936254666176e+00
-2.489396358191411807e+00
-3.514435099907613047e+00
-5.526126728509733077e+00
-7.800856583738609018e+00
-3.190472190464474167e+00
-2.684184765765158964e+00
-5.684369918555124634e+00
-2.540536659924656604e+00
-2.339431540702056278e+00
-3.830423903533094254e+00
-7.150229290179595409e+00
-2.297260396846671160e+00
-6.867090143949554637e+00
-3.554717684620237961e+00
-3.245534401852689488e+00
-9.554376535953085892e+00
-7.951007561017263470e+00
-3.947952038792758689e+00
-5.428821823716627470e+00
-3.084007948990826975e+00
-4.019457070690835465e+00
-2.146143505497909221e+00
-3.373445366939345380e+00
-2.848590141970977374e+00
-5.751344704159176757e+00
-2.981650752122083858e+00
-2.453359607299195666e+00
-8.635545736050310950e+00
-4.088347767917024811e+00
-7.144805902928938579e+00
-4.623235522583312829e+00
-4.623762948178169907e+00
-7.253088412642322957e+00
-2.441348248889047223e+00
-2.364973553181135557e+00
-3.473454331175637844e+00
-4.046609791085886698e+00
-5.034473445878732356e+00
-3.068761536650548738e+00
-4.220847048338986163e+00
-2.951857465284573045e+00
-2.365382611544006419e+00
-2.949585212264354883e+00
-2.870661976419364603e+00
-2.293710428691946301e+00
-1.812670193736398705e+00
-2.960499196914851527e+00
-2.169084984255589266e+00
-3.391466971848477119e+00
-1.951085475969495331e+00
-3.504467449679634417e+00
-3.609370572212925676e+00
-3.439073522869816379e+00
-3.884048436055190567e+00
-2.803367063959437466e+00
-2.569016012300552987e+00
-2.302035171925144841e+00
-3.251841276258634839e+00
-4.735943059881684292e+00
-2.873614459062499904e+00
-3.580180290652067665e+00
-4.217780299797908583e+00
-2.610708849965975187e+00
-5.168725889904585813e+00
-7.902152291965434117e+00
-4.409533497039012317e+00
-5.275030752405939438e+00
-2.512207202049040689e+00
-3.736982668395604001e+00
-4.547050380406850500e+00
-4.582939291176346686e+00
-3.035977314863040011e+00
-3.574463346860955237e+00
-2.725011241290109965e+00
-1.113856933339569188e+01
-8.357004141370037331e+00
-7.152872141484809987e+00
-1.000348248581928878e+01
-8.651915001835350338e+00
-3.724999053949574090e+00
-7.701453528173079377e+00
-3.107133434287372431e+00
-3.467655189073077349e+00
-6.902449966042766505e+00
-2.683289760000324264e+00
-2.978012407410727924e+00
-8.125531296399556069e+00
-4.843845027619456900e+00
-4.408700224019372449e+00
-1.000927832045370636e+01
-9.924002523416007193e+00
-3.422917636568125754e+00
-4.662604970449652164e+00
-8.161436520520489069e+00
-2.598252532925688030e+00
-3.828552967597908641e+00
-4.235941833527394174e+00
-4.387570520112348937e+00
-3.893076397073749195e+00
-8.526860965685289173e+00
-3.510404783314102328e+00
-6.926851083871013337e+00
-2.400885353315358461e+00
-7.555891150832340308e+00
-4.185583522072376716e+00
-7.146932850423524108e+00
-3.503344031700586836e+00
-4.715161316256476276e+00
-4.206358470783889025e+00
-3.600292668385192574e+00
-2.618654996822238346e+00
-3.906416866895508377e+00
-3.600684527292826065e+00
-7.156950937906366050e+00
-4.029201731265616537e+00
-6.711452808033012474e+00
-3.219544866719255882e+00
-4.381692907172682006e+00
-4.744126568303321356e+00
-2.733172742651392984e+00
-3.129668383417671063e+00
-2.657755352952108741e+00
-7.272133172203676388e+00
-6.904894721014537495e+00
-8.574729953463556598e+00
-2.902566820197571840e+00
-2.984980465273017636e+00
-5.382091070877003780e+00
-2.309060916968704191e+00
-2.389481700315024604e+00
-5.304328391941923293e+00
-2.938572533311549773e+00
-4.261613856329653949e+00
-4.048147328775817400e+00
-3.876982581624205171e+00
-4.297719197811990632e+00
-2.435269913488323557e+00
-4.312639869519991898e+00
-2.318765515487048567e+00
-2.261583932352165149e+00
-6.662874435325114142e+00
-8.771538327721378536e+00
-3.057789781710009258e+00
-1.046917518178875994e+01
-2.520115393386519909e+00
-5.281920631768278973e+00
-5.547546197124031409e+00
-3.416608056456582609e+00
-4.913115414451150187e+00
-2.761561265555347422e+00
-6.619299590968878988e+00
-3.301083421751150659e+00
-2.920059709055586872e+00
-6.974740296153028041e+00
-4.165935546301961168e+00
-3.443225647596762862e+00
-5.722678070210319490e+00
-5.838667416729535375e+00
-4.445445199557683580e+00
-8.369748157536342603e+00
-2.202810177281253168e+00
-3.353375726869643803e+00
-2.722495684200653798e+00
-3.902752237893500009e+00
-4.691073869380758765e+00
-3.900224049191252540e+00
-2.846738149126081030e+00
-5.430017833109007874e+00
-3.971644376984245550e+00
-2.584345485218103367e+00
-3.208689189656549701e+00
-2.633245638445190995e+00
-3.531141611775470590e+00
-4.855295822254624305e+00
-7.026092346558029611e+00
-2.395366859229655088e+00
-7.635354004067513856e+00
-3.323942178890665566e+00
-2.990282466392742311e+00
-4.263950706442899197e+00
-4.316667588324738958e+00
-3.208944221172218558e+00
-1.919112955437542567e+00
-7.828067906808305665e+00
-2.934949652162731848e+00
-7.591185838123896801e+00
-3.662050065832252344e+00
-6.872453773558311774e+00
-3.273746909155225371e+00
-3.543794048552257880e+00
-2.334367434456759760e+00
-4.048790693403288898e+00
-3.152827830103553719e+00
-8.991921730697272963e+00
-3.123391332305959001e+00
-8.348515899576083754e+00
-3.377250993523616351e+00
-2.920711640338638837e+00
-3.455026223282465558e+00
-5.530418099608643168e+00
-2.920318504210560384e+00
-3.021494517848706707e+00
-7.723860862544459138e+00
-3.247066710339563400e+00
-5.553826663096774752e+00
-7.527180063719740133e+00
-2.600767504210678815e+00
-4.652080443999159876e+00
-3.099891779231206623e+00
-3.528836009784821481e+00
-3.189946571056947899e+00
-3.831443095993108283e+00
-2.796765865367751847e+00
-8.574804342116843614e+00
-7.040983266404713170e+00
-6.682020637761968196e+00
-3.925776591775897550e+00
-4.424632831062505822e+00
-5.081757300289440060e+00
-7.493621480466527984e+00
-7.219007443578815852e+00
-7.467230993185276944e+00
-4.344061926413516517e+00
-2.524336847887219459e+00
-8.403120395176701507e+00
-2.946709744782518570e+00
-2.857590743728181781e+00
-7.258617909797808743e+00
-4.775955181683855244e+00
-6.414977643046577249e+00
-7.069943166355447062e+00
-6.352979106280979060e+00
-8.330720195195709721e+00
-8.079668244362352425e+00
-2.529459121565482249e+00
-3.431833158351878854e+00
-5.282721626903260415e+00
-7.490136728152266166e+00
-4.219008379110682050e+00
-4.465260593372740949e+00
-3.826665867149765088e+00
-7.176024982302595667e+00
-3.254142468328145021e+00
-6.446332531416215872e+00
-3.404869483401030461e+00
-2.722034113760746443e+00
-3.635265422547405034e+00
-2.430051715474922158e+00
-7.770900071199267956e+00
-6.772599224418102359e+00
-6.947228109478552405e+00
-2.761801832711273441e+00
-4.773043338076306874e+00
-7.924919293971720791e+00
-2.805697668747684226e+00
-4.475411366837565907e+00
-5.746238760640418164e+00
-2.327176001618819878e+00
-3.012641601443780015e+00
-5.549059550130952090e+00
-6.177521695716913896e+00
-2.049884500326922154e+00
-4.177430893063930561e+00
-2.667413085895028235e+00
-2.979687024214273894e+00
-2.296702110555928655e+00
-4.634169661000766993e+00
-2.415779838787295297e+00
-6.924141328398767392e+00
-3.486066842239964991e+00
-2.739034316749640929e+00
-4.416507251411047719e+00
-7.331828745367021227e+00
-3.156395481230375832e+00
-3.101320603018604682e+00
-1.878119645632633006e+00
-8.401058811325349041e+00
-3.120089074266009455e+00
-8.264061532650590181e+00
-1.973607428375970141e+00
-4.390247522073058128e+00
-4.797266802487206050e+00
-3.765462458598595408e+00
-7.281541448402662375e+00
-8.032423832294830035e+00
-7.713553528520274760e+00
-4.915950869501453546e+00
-7.342512560862647142e+00
-6.896053801002896222e+00
-3.192545531494011435e+00
-6.510723658946175441e+00
-8.108447410181723214e+00
-8.507722210821336617e+00
-2.983044338967154374e+00
-4.328253763618722161e+00
-1.898325146732112945e+00
-3.938880870096076237e+00
-2.275407087092530034e+00
-2.745771349352331026e+00
-5.051828999192864877e+00
-7.623321796447017462e+00
-2.896426344788482155e+00
-7.021824948513366138e+00
-2.616076414331389710e+00
-4.586507707664255307e+00
-7.347668323031095738e+00
-2.953650310092784448e+00
-4.126856273786049023e+00
-2.424861876973863684e+00
-7.385127039069991461e+00
-1.000280185080214856e+01
-6.352359272831891168e+00
-7.322974778947978436e+00
-3.275147864390572483e+00
-7.756613862748520383e+00
-3.902714844841697062e+00
-3.252014680384058831e+00
-3.375778689677274347e+00
-4.655048019945555282e+00
-5.192141194894541734e+00
-3.676554017970911303e+00
-6.552406633844837458e+00
-7.441915154856758363e+00
-4.619258861417582906e+00
-3.297403538481419538e+00
-7.718721732989486384e+00
-3.317686058105272728e+00
-2.663843667411815108e+00
-7.945799504374181588e+00
-5.255415330295962306e+00
-4.285649934016993789e+00
-2.851137051534320399e+00
-3.382376556983772709e+00
-2.297090116291514494e+00
-2.847370494144885633e+00
-8.267150605709142397e+00
-3.138354796434295046e+00
-2.930302715100961297e+00
-4.022617834267127712e+00
-3.326218205618359569e+00
-3.568723862798728330e+00
-3.154344697051775004e+00
-2.528051551272064934e+00
-3.639439544132132998e+00
-3.451800350761578429e+00
-2.753885288099402029e+00
-9.125653383354883630e+00
-4.548206547801948219e+00
-4.041201146309026271e+00
-7.636726802644300705e+00
-3.346747510015754212e+00
-4.060350301678604445e+00
-2.428622587617425221e+00
-3.273767531457126179e+00
-7.253928986300777204e+00
-5.500865635677910426e+00
-3.089428095334257218e+00
-3.491902559998224742e+00
-2.645902846576026146e+00
-3.723724748256867834e+00
-4.371310324772386124e+00
-6.454900103943287171e+00
-2.958413734263073636e+00
-3.944089581512330245e+00
-3.253888962076513458e+00
-5.194289933883803556e+00
-3.744685000608981351e+00
-2.847863325572299598e+00
-4.586932194957761055e+00
-6.726195355214942495e+00
-2.994557275572029997e+00
-7.183303416728596069e+00
-3.600879858836439240e+00
-8.241026582974960490e+00
-9.157200106867041001e+00
-3.420696215319522171e+00
-4.672617114001050176e+00
-2.618228598892065495e+00
-6.469130283460199138e+00
-4.461111102932349581e+00
-3.083987877212901463e+00
-5.417651649595621954e+00
-3.756785885460637520e+00
-3.077748545325934781e+00
-2.745431292168637682e+00
-2.636533301733861467e+00
-4.769712580857041750e+00
-6.053159198397023211e+00
-5.495767457481995244e+00
-3.279658064913703708e+00
-3.295714775860528967e+00
-3.855089433563738677e+00
-3.481064037899484376e+00
-2.476941219567818209e+00
-3.233124269278394802e+00
-3.458095434044319738e+00
-6.892203789136693182e+00
-3.135436144761523103e+00
-3.346671785682748368e+00
-3.938873325500227285e+00
-7.072098486549639240e+00
-5.277539330739904777e+00
-2.536309015590908711e+00
-4.649046109083780465e+00
-3.321018143518840393e+00
-6.068009404785968286e+00
-5.357707860736047323e+00
-8.559309634283653878e+00
-2.876993516884717828e+00
-5.204850931006997250e+00
-1.913531104499277102e+00
-5.058945187777459829e+00
-8.624930629398740223e+00
-3.399238650437315545e+00
-2.298732101609721745e+00
-3.645380954933809647e+00
-2.639120079483833425e+00
-7.575866100805820125e+00
-2.951971563338612103e+00
-2.514980836821771870e+00
-4.561295548961812329e+00
-1.017677489918288103e+01
-3.328539413906384414e+00
-3.416067241959166889e+00
-2.779184496588087416e+00
-6.440078837310292847e+00
-6.516723646712085483e+00
-2.971969688750975891e+00
-3.018648105650480584e+00
-3.919077560718515318e+00
-3.357430758480161259e+00
-3.950027992871060878e+00
-3.509439418171446334e+00
-8.005427312579287857e+00
-4.947961460942145173e+00
-8.920527628951576915e+00
-7.421643434448165877e+00
-3.116212632719152609e+00
-5.803779184129815860e+00
-2.935297557470093910e+00
-4.616417706558052281e+00
-7.092510232323523844e+00
-4.982128958862486634e+00
-7.167479927893833924e+00
-3.517141217517436136e+00
-2.189308978502961800e+00
-6.779480041045918171e+00
-9.666283431895648093e+00
-4.679352239482997611e+00
-8.031694717546725926e+00
-3.176523834487385844e+00
-4.178931712519863062e+00
-5.667421870626747626e+00
-3.095454085551066381e+00
-4.511722261805500622e+00
-2.546420186801930718e+00
-2.905571758407854865e+00
-2.518532912407738689e+00
-4.323420035946498707e+00
-2.526774666128608793e+00
-5.517185568289767694e+00
-8.242818818102126244e+00
-3.643670828792000549e+00
-4.947008903792879941e+00
-3.646643085202941226e+00
-5.869632266471330517e+00
-8.252719250252328109e+00
-2.407955402240902210e+00
-7.466793615085291158e+00
-4.025830779899533418e+00
-7.686343799700503077e+00
-3.794370312078691576e+00
-3.228280588868920997e+00
-2.321460459050768588e+00
-2.643349480297591647e+00
-3.918441881723628395e+00
-3.359237183900571466e+00
-3.535232666241566957e+00
-8.494493480860867862e+00
-3.155511473964450531e+00
-2.142921747338049965e+00
-2.236516304380679721e+00
-6.762927914481783098e+00
-2.883549464927887662e+00
-6.636520508312847788e+00
-3.250303227204696999e+00
-4.529175676558516273e+00
-2.656838462317580252e+00
-3.868904929548111493e+00
-7.127837198420394316e+00
-8.439747847499292632e+00
-3.044433217142718640e+00
-7.117915962852581657e+00
-3.671311616355179108e+00
-3.621823661897671798e+00
-2.070619548763521056e+00
-5.567073800418565810e+00
-2.142400425744781067e+00
-2.378020702337857450e+00
-4.410224032650032377e+00
-2.591898332067185784e+00
-6.550542716467419702e+00
-2.540129958421523337e+00
-4.559580278314799173e+00
-3.220351552673930584e+00
-3.343644176668234103e+00
-3.106436226164479120e+00
-2.027192417450310202e+00
-9.994298470956012537e+00
-7.973573627680729636e+00
-2.832457738665789648e+00
-3.776678153156499906e+00
-2.491632084658104151e+00
-5.336597936648073137e+00
-9.769149255659481668e+00
-3.943750035880418725e+00
-5.072757228913670424e+00
-8.066800790333200410e+00
-2.316993881691943979e+00
-2.186714312706644403e+00
-5.788918431196166559e+00
-7.200956602046524324e+00
-3.257650479367244500e+00
-4.292937013210431196e+00
-4.354229433629224211e+00
-7.020615871051358425e+00
-4.170858313737510592e+00
-3.605220344273339705e+00
-3.789990114881020666e+00
-3.716243645593947598e+00
-2.406880022541666442e+00
-4.548090462345137475e+00
-3.112055973887989602e+00
-4.308531603474552441e+00
-4.191351770113406872e+00
-6.796558725460542405e+00
-3.675733550796703497e+00
-4.920784719953720909e+00
-3.665518588574696590e+00
-3.147676394210725537e+00
-4.447699613102186866e+00
-2.639062559050874057e+00
-8.664112578627571892e+00
-8.771060668788326353e+00
-8.643873246330819882e+00
-7.611160948195620612e+00
-3.755805332185368162e+00
-7.150733046076581445e+00
-9.302542431989387239e+00
-3.485005167017264149e+00
-7.492934160332117344e+00
-3.204713699201969579e+00
-4.313150393614431977e+00
-3.664570251704515780e+00
-4.637616507170714719e+00
-3.955019845764284003e+00
-4.843228137425852786e+00
-4.002828243949004161e+00
-3.002260956812572879e+00
-6.753821023526005440e+00
-9.115415488646158693e+00
-5.304720073724746854e+00
-2.895220561856317154e+00
-3.436888985833410626e+00
-2.764281440704313031e+00
-3.925802412819297427e+00
-3.243717885604433970e+00
-8.257216225770953599e+00
-2.367393557551222383e+00
-8.240947910031472645e+00
-3.107565096481555766e+00
-2.563778392476693924e+00
-2.752032612182093274e+00
-2.536398965490765267e+00
-4.382283886133912176e+00
-4.824283858324324825e+00
-2.615352639591039807e+00
-4.406785913369462016e+00
-2.631619471529887289e+00
-3.900863916026198197e+00
-8.106593235535264341e+00
-4.361305752639878186e+00
-4.341820301062793597e+00
-2.839436435344401932e+00
-6.697635256012367755e+00
-6.638043374768836102e+00
-7.227259462438754278e-01
-9.660430390292649605e+00
-2.950294337147043588e+00
-3.903358454859120918e+00
-6.743940265460818928e+00
-3.696672979830924355e+00
-2.209574348751232264e+00
-5.272803277111750120e+00
-3.258143320126082099e+00
-2.334781981771055559e+00
-2.759849575685476175e+00
-1.935283456991370610e+00
-2.605582537522711295e+00
-6.694217391706906994e+00
-3.813628582200887518e+00
-3.279534403190085268e+00
-2.910631977179014118e+00
-5.158672825889981439e+00
-3.511147439443855323e+00
-8.317597709941775719e+00
-3.735465296765620113e+00
-4.633370742713031731e+00
-7.779628034075984466e+00
-8.261463398723188689e+00
-6.299009356521079184e+00
-3.053858838058932434e+00
-6.189827231996578583e+00
-3.768185945773848022e+00
-4.220093849270219799e+00
-3.743880052929721369e+00
-1.765620593684361861e+00
-3.155716288553447768e+00
-4.483897188631934760e+00
-9.262524645931618394e+00
-3.676813744737763123e+00
-7.823126120790219851e+00
-4.026708505786511516e+00
-3.960230354754616933e+00
-3.141945700527406959e+00
-8.174818360475955004e+00
-2.800174089408000722e+00
-8.980312996038630757e+00
-4.982702542416594937e+00
-4.087281699900490395e+00
-2.921202341795917867e+00
-2.763959365810984448e+00
-8.255064875525331303e+00
-4.314140288970503612e+00
-7.049973711554346600e+00
-7.920683973479849982e+00
-6.021132010385756850e+00
-5.985724089655931834e+00
-3.874304590939352089e+00
-3.514185501496702724e+00
-3.539242110423318266e+00
-2.254095792515091734e+00
-3.471050771749685016e+00
-7.666079110435846111e+00
-3.230708126213131415e+00
-8.838504332700434674e+00
-2.776624653294290201e+00
-2.257152353658527844e+00
-2.446255102273283466e+00
-4.788876215918574708e+00
-3.614665264463662542e+00
-8.964496243428158095e+00
-3.246956528604791004e+00
-2.834750852699561285e+00
-2.508803719808829769e+00
-2.239289688966618730e+00
-7.766388175729217025e+00
-8.958052940544936504e+00
-7.709923246354584592e+00
-3.285749238903858949e+00
-3.535625286197932038e+00
-4.469152973449528332e+00
-5.110344152305573040e+00
-4.332460443056131538e+00
-5.097664513686515519e+00
-3.282942326751705053e+00
-6.348009019432130806e+00
-4.177082490428068340e+00
-4.449792497876654984e+00
-2.157475405243677979e+00
-6.788314352712241373e+00
-3.328547456406217186e+00
-7.219284646920621107e+00
-3.126874122076813034e+00
-4.148177549248329044e+00
-9.219756888218999080e+00
-4.807180741637798072e+00
-4.615671538246381544e+00
-2.860197478761872691e+00
-3.176959006084320247e+00
-8.718829542183385684e+00
-7.209063637718641004e+00
-8.290103238310855716e+00
-5.929953334961708400e+00
-4.449648436190236644e+00
-7.363083869406710669e+00
-9.356912073478991232e+00
-4.204956307644871494e+00
-4.853226245446309761e+00
-5.091854460437203578e+00
-3.220533307635660147e+00
-5.322730849693293464e+00
-3.779082684459503128e+00
-6.836218609455070983e+00
-2.401839541830977254e+00
-2.743761789310402932e+00
-3.264564641410688584e+00
-2.896656285794033447e+00
-3.044796662328635772e+00
-4.967704208527003118e+00
-4.340253191025063018e+00
-2.893596161100080888e+00
-4.008618032915745033e+00
-4.487469132786538140e+00
-3.282900676316056643e+00
-3.360451720758860006e+00
-2.816978970897791257e+00
-4.798248917754119880e+00
-3.226080322961026425e+00
-3.695985720193352364e+00
-2.140128641017746691e+00
-4.195561087096038477e+00
-2.396140387004844552e+00
-2.847839101181753207e+00
-4.742746347013698127e+00
-3.595939276158565345e+00
-4.495382443601770639e+00
-6.830980129671283763e+00
-7.183688722672292748e+00
-7.861332687226992633e+00
-8.339839896731421121e+00
-9.678284934602428891e+00
-4.398149897548422338e+00
-4.218023882799171176e+00
-3.045603494195899152e+00
-7.784640885516497910e+00
-2.316048474700289628e+00
-4.467626588968856893e+00
-7.081367665280464685e+00
-7.385657551535138587e+00
-2.467780847379711595e+00
-3.651152031424747868e+00
-8.167792668535659217e+00
-3.176463631855500847e+00
-2.657204588886565411e+00
-5.552434571955365605e+00
-2.276504099705821460e+00
-6.801912525780411833e+00
-4.438217101416714883e+00
-3.588931462020640950e+00
-2.020198552530664493e+00
-7.713840176779178215e+00
-2.186469391661496786e+00
-2.988062829968307632e+00
-5.505095248566145294e+00
-4.848056392993798980e+00
-3.825135973627411534e+00
-3.867902858174383063e+00
-4.683153871124567047e+00
-4.268736875376722750e+00
-3.413942257546948689e+00
-3.283642593301371537e+00
-4.066325022636040565e+00
-7.320629079183625265e+00
-3.284410214098315350e+00
-8.203545806031106835e+00
-8.283085751884295078e+00
-9.997934448452506118e+00
-3.094002257822110469e+00
-3.779795976467130281e+00
-4.504856558164687108e+00
-2.743224495273749231e+00
-3.723957430575774552e+00
-3.683673224375533906e+00
-6.623816000333478726e+00
-6.248437362438893139e+00
-7.069583099407015681e+00
-3.130710149603161074e+00
-4.032330238278337475e+00
-2.176683760242322574e+00
-4.706654441706417558e+00
-3.361125877204777623e+00
-2.462357676849025179e+00
-4.959723871111228810e+00
-3.294105740143650429e+00
-7.768830968778606128e+00
-2.323768583046036174e+00
-4.539582489379894170e+00
-3.807637495738157352e+00
-2.770034851557015454e+00
-3.006883799104986377e+00
-2.759507910596961988e+00
-6.922054307109568150e+00
-4.615072868014108209e+00
-3.411489711701798822e+00
-2.973084612881901734e+00
-4.543020855325853091e+00
-7.643197599494935268e+00
-3.536359229475975585e+00
-2.863347002271686925e+00
-4.610097008098592575e+00
-4.890535771328541337e+00
-4.024714711344134166e+00
-7.112799390053949899e+00
-3.377369772981410723e+00
-2.616681539532763612e+00
-3.102876362652732922e+00
-5.425077062292333885e+00
-7.071321573285041850e+00
-6.092767041642585646e+00
-7.380706582017659834e+00
-1.972670201124205214e+00
-7.680835533952304672e+00
-2.246637446014754236e+00
-2.674765598311497072e+00
-3.454032534053071757e+00
-2.073543369738527709e+00
-6.605684643531589018e+00
-9.053762177653361221e+00
-2.945803637730212809e+00
-3.493175626562045721e+00
-3.101094973403422994e+00
-3.082691327105441914e+00
-6.404478245668999925e+00
-6.410777199596496168e+00
-6.296141806682570952e+00
-4.677641957223062974e+00
-2.862922436542467253e+00
-5.530379295780573301e+00
-3.566976301633577595e+00
-2.278229782748463883e+00
-7.066874625994302050e+00
-2.555323414204196286e+00
-2.239350953315782267e+00
-7.123375392566303255e+00
-6.819174022297832316e+00
-3.714787171677202515e+00
-6.805541708184372318e+00
-2.260706552998402064e+00
-6.641449165269992960e+00
-2.373615392437406602e+00
-3.169248635078653287e+00
-3.289076195331716690e+00
-2.545639598047315655e+00
-4.329983104075281197e+00
-8.000504604662223684e+00
-3.516344970744253562e+00
-4.407779245469351181e+00
-3.265806196896014146e+00
-2.777571543045702196e+00
-2.603016736136905429e+00
-6.434084349097498823e+00
-3.620852373627440723e+00
-6.072308693715580574e+00
-5.327380527104288888e+00
-4.367288929925667418e+00
-5.140457095262060072e+00
-2.500907890632111386e+00
-4.998904647687486325e+00
-8.296497611481431278e+00
-3.860300066853917134e+00
-2.702747173483643461e+00
-4.200822140734616461e+00
-5.630870448390338012e+00
-9.301934906265318048e+00
-3.815333157791087615e+00
-7.248070738476259045e+00
-2.451909774336451964e+00
-7.745195967732546372e+00
-2.122065027033785967e+00
-7.608755662224844230e+00
-3.424629241567715532e+00
-3.281695301301201351e+00
-3.768988074429985513e+00
-4.981711094908717996e+00
-3.536464718460375689e+00
-2.517034765090346848e+00
-5.306046297126279399e+00
-4.525378844556773750e+00
-1.032965177970216963e+01
-3.219651386929074377e+00
-4.041496867441975560e+00
-2.692496820688662140e+00
-3.061563945751817339e+00
-6.655306759145259043e+00
-6.175427426880968795e+00
-2.695300754081275230e+00
-3.360762570852463771e+00
-2.892213979650928746e+00
-2.508185743252932198e+00
-3.229213249073910497e+00
-3.277265173327532199e+00
-3.354524002371163771e+00
-3.757333829127170510e+00
-7.566059033017140223e+00
-8.139586421986630072e+00
-2.870280913856806393e+00
-6.459634985110571215e+00
-7.880379723333900799e+00
-2.887708517209459647e+00
-8.960262136335192196e+00
-4.175811680630846290e+00
-3.921817692617780349e+00
-2.008852696080007938e+00
-7.936077237074498747e+00
-5.632823557126325653e+00
-5.531099891465841800e+00
-4.121939867748642072e+00
-2.002054072298507403e+00
-4.804533734896126340e+00
-5.743188604747257564e+00
-3.587274784049506504e+00
-3.945317578467045116e+00
-8.013278098234293267e+00
-6.710929540692742279e+00
-4.194932351262064429e+00
-6.815028932942930773e+00
-3.158464912744803677e+00
-4.257033478748191158e+00
-4.416119053539521389e+00
-3.115518400348898709e+00
-2.095818403465935731e+00
-4.525534428986742519e+00
-3.773956338075397099e+00
-3.015519605764954481e+00
-8.559876317236534859e+00
-2.696864646660968035e+00
-3.053857785955474302e+00
-5.745556479074235057e+00
-3.137950942270186783e+00
-3.134521714387185742e+00
-3.290034387051674614e+00
-3.211507438563643735e+00
-2.059474140278247933e+00
-3.412669014134555923e+00
-5.894057085114062566e+00
-3.823823155100575022e+00
-3.182751729281630304e+00
-9.020001141684996782e+00
-3.946667478366924442e+00
-2.962545778056169254e+00
-3.090061197226303236e+00
-7.004308764535060128e+00
-4.058869560721146463e+00
-4.136740300998948072e+00
-2.400114227849354354e+00
-2.244639546855689005e+00
-4.139630515256652821e+00
-7.112665567707890268e+00
-5.391984838718273387e+00
-7.595107851843799551e+00
-3.144023287574594150e+00
-8.018014878029021020e+00
-6.921770267163254609e+00
-4.243297724209608823e+00
-2.759921115276228853e+00
-7.105859044771657196e+00
-3.541985212082781054e+00
-1.005805666261724163e+01
-3.491282446337693468e+00
-7.688930767406878530e+00
-3.213174747588693148e+00
-2.371565013673891720e+00
-6.313443180563018231e+00
-4.196709187207212644e+00
-4.429863201930563932e+00
-4.417167354585800787e+00
-4.684539288884155717e+00
-8.181110240453742577e+00
-5.245424931972824112e+00
-7.338641347075396837e+00
-1.990213070195241851e+00
-3.193167042026690439e+00
-7.158145866493705434e+00
-6.995881034146308686e+00
-7.512128802360634516e+00
-3.313660688552145572e+00
-3.138476351144159349e+00
-2.657177622370000325e+00
-3.166733526628545903e+00
-8.331962240637629691e+00
-9.120571810378997668e+00
-4.322463472715202926e+00
-4.680041877365030523e+00
-2.771263849605060781e+00
-4.002992450147766057e+00
-2.528044175140887972e+00
-4.064441411324214215e+00
-3.028785877073430388e+00
-4.087123219904618132e+00
-4.229953642645151390e+00
-3.293369682004930965e+00
-7.566383618250596577e+00
-5.988761242406074103e+00
-5.674216624196994907e+00
-3.641344221813674675e+00
-3.210045364494264586e+00
-6.969332097097407974e+00
-3.642920343143584372e+00
-6.089472089609673233e+00
-8.411547579259561758e+00
-2.902493361434465236e+00
-3.863010512768024540e+00
-3.061266786889690117e+00
-3.040633338616030024e+00
-4.082533433214715402e+00
-3.209734182523071411e+00
-4.363113612237202510e+00
-3.796220490879903320e+00
-3.515931717686528124e+00
-4.226325155391319477e+00
-7.333621464419742608e+00
-3.830357548137271806e+00
-3.021090219875425475e+00
-2.883037540340220861e+00
-3.205830590255322576e+00
-2.789801489293782577e+00
-3.292348655054070594e+00
-6.447863891246027990e+00
-3.529752185730374414e+00
-8.296745341296873022e+00
-2.790661912944833567e+00
-2.669929306756578580e+00
-3.664689833755398141e+00
-2.681561423478928674e+00
-2.038956810872554648e+00
-3.832331546110355536e+00
-2.887169376669737719e+00
-6.293395785243091289e+00
-5.715629773819549619e+00
-3.133812985074826418e+00
-8.802785650528640815e+00
-2.893509267759494463e+00
-3.506078624973280267e+00
-2.211250066796537350e+00
-2.736666774628799814e+00
-7.020734819296398754e+00
-3.812056207366856686e+00
-4.855953870524714056e+00
-2.395564659815239139e+00
-3.632226227686059961e+00
-6.001470431313538079e+00
-3.411049971419367388e+00
-3.280976941244678979e+00
-3.133293738451983668e+00
-2.311133989373769460e+00
-4.145495313261198689e+00
-4.387770517615073196e+00
-2.372030808417921133e+00
-8.431183832838200942e+00
-4.769359726311281023e+00
-3.039730442546497269e+00
-6.331487142058662698e+00
-8.767329774292502265e+00
-2.773952265899243486e+00
-2.148424222546417628e+00
-2.597145900168549737e+00
-2.658490815455794465e+00
-4.598864152667576199e+00
-4.648670486305896965e+00
-7.061075756344420640e+00
-3.862912881223430350e+00
-8.238567094075362363e+00
-3.736300845671750803e+00
-3.905647194952439172e+00
-2.880315106226649213e+00
-5.034034828130813821e+00
-3.419882868024727962e+00
-3.211948805442663701e+00
-6.985794914466474381e+00
-4.227208911013069503e+00
-3.109634804162760613e+00
-4.052259238115983209e+00
-8.359219438361483512e+00
-3.048869257002488009e+00
-7.693242132809936074e+00
-6.790090577542677863e+00
-7.683422434085818153e+00
-2.725955029897725979e+00
-3.371897772760040546e+00
-4.829512857949175952e+00
-2.588533565944692416e+00
-6.376623148805068197e+00
-2.361439772098163914e+00
-5.992103097148271829e+00
-2.819584981741365404e+00
-2.666102774144868182e+00
-3.352909830079018327e+00
-7.950666793973149460e+00
-3.705582851868482575e+00
-9.560877477210082631e+00
-3.980962346603389435e+00
-4.290594418487224004e+00
-3.246360952591412996e+00
-2.393871527134266763e+00
-4.556405057358705157e+00
-6.817234119534612447e+00
-3.027710444119465993e+00
-5.048748748160241107e+00
-2.425696724965293427e+00
-7.575224244741725954e+00
-7.248339503882321289e+00
-7.698353948119653900e+00
-3.134298564804958609e+00
-4.494891097060182972e+00
-3.367549503058257621e+00
-1.030491653454443224e+01
-3.907221974272415910e+00
-7.731141848844609754e+00
-4.245982169103427850e+00
-2.487337321211546382e+00
-2.071315563570098828e+00
-3.835701390690102297e+00
-4.514297809752211066e+00
-2.701882354963709432e+00
-5.933056355487947187e+00
-3.318166069861661516e+00
-3.542334621782072812e+00
-5.297576012022387815e+00
-3.329017166278599671e+00
-7.893969642053144220e+00
-1.828423396712262949e+00
-4.752243390143056523e+00
-3.985136396489464161e+00
-3.179961582072976078e+00
-7.282243191826634821e+00
-7.377163189145260702e+00
-3.180679498835797592e+00
-2.496960300406921185e+00
-7.410053198888284065e+00
-4.577473418398422922e+00
-3.412734752142191574e+00
-6.745657068532268319e+00
-3.326004741743402437e+00
-4.720870233402732374e+00
-4.267322036751615144e+00
-7.372537506016148434e+00
-2.651231348071385163e+00
-3.457288547642627385e+00
-4.526520568269083000e+00
-2.918055870889924464e+00
-8.743716702086265613e+00
-8.246473922949496327e+00
-3.674087740049933437e+00
-7.231420495579151897e+00
-3.023601821997563999e+00
-3.577014229504773546e+00
-3.232350980848180733e+00
-3.418374502276953386e+00
-9.112153059438336200e+00
-3.998206154541857238e+00
-2.569993861374918254e+00
-2.886701131881192595e+00
-2.792109643867064950e+00
-3.814145102200808601e+00
-4.001423688626409181e+00
-2.681702257262970068e+00
-2.826735505085505196e+00
-3.504882248760289976e+00
-3.902703189554323160e+00
-3.956710022762208734e+00
-2.405399003828857296e+00
-8.004381383882140710e+00
-4.743111776582426664e+00
-2.965368132534337509e+00
-3.744987741793388114e+00
-7.490316563318287102e+00
-8.087951224418134188e+00
-2.110181887874491125e+00
-7.824762761185128035e+00
-7.667804199051244218e+00
-3.682888899577156039e+00
-8.607082007201752205e+00
-3.200340511648465558e+00
-3.215491169155947571e+00
-4.034753229946304032e+00
-3.575601773182307319e+00
-5.350503078777351540e+00
-7.196490946061959271e+00
-2.441914092537620817e+00
-4.109967352025753584e+00
-8.672791093046617661e+00
-2.390974415677259657e+00
-4.507023651529100228e+00
-5.706151363806261756e+00
-2.914942244240110725e+00
-2.854522476069679460e+00
-3.541183220214118688e+00
-4.942405448671443047e+00
-6.662428334869284541e+00
-1.959387761174707254e+00
-3.634555906857683816e+00
-2.447078444449498402e+00
-6.155925259238994585e+00
-3.469334860111506380e+00
-5.518462245008135980e+00
-2.567821232372127227e+00
-8.478498614618503737e+00
-2.658976642780651378e+00
-5.590419519098417389e+00
-7.411964610874409942e+00
-9.892614680254119719e+00
-4.926833962939272560e+00
-2.824903693523450610e+00
-6.449615101855613375e+00
-8.930316564849245964e+00
-3.334262753656344280e+00
-3.470637549068029681e+00
-3.969651242173990457e+00
-2.814507391570708617e+00
-3.344835838595403565e+00
-4.519884694248012202e+00
-7.679564384322203452e+00
-3.183228828093958906e+00
-2.810338495912345191e+00
-4.388752987475464273e+00
-2.772342522122988928e+00
-3.469751566124722242e+00
-3.418408852312224244e+00
-4.778671691834871282e+00
-4.427917406907266873e+00
-3.322557375794340739e+00
-2.707043841979985377e+00
-2.413001997420062050e+00
-7.426986277202153985e+00
-2.738500182578587960e+00
-7.342792272169013756e+00
-2.232955395351678529e+00
-7.661348414662443318e+00
-5.920656425773902498e+00
-7.070535887792370744e+00
-4.414908508951127075e+00
-4.893956542840520285e+00
-3.298164740780005655e+00
-1.915382581423895836e+00
-2.563095521970759183e+00
-5.397972143960363844e+00
-7.260304594310512449e+00
-7.549145735135702751e+00
-2.257492508071071047e+00
-2.388939020927559387e+00
-4.104300226026176723e+00
-3.083708285936907156e+00
-2.711733315200325567e+00
-2.727947012966359441e+00
-7.251441854072993465e+00
-3.615091711037057731e+00
-3.110738755777410880e+00
-6.366135372715054253e+00
-5.899280814023431851e+00
-7.311275725453116436e+00
-5.664024538372982143e+00
-3.823514477787885557e+00
-8.164190075589784712e+00
-2.573537244328619078e+00
-3.817645446936063891e+00
-3.287471125885245371e+00
-5.512516725753575209e+00
-3.277507006300073744e+00
-3.860510916695081729e+00
-5.272762378972470465e+00
-5.384264102649860995e+00
-4.377446708229355998e+00
-5.331185420435814670e+00
-8.502612269245716448e+00
-3.120299877668680555e+00
-6.613434353909211971e+00
-3.132719607300921361e+00
-4.559735045005408161e+00
-8.516306360259596531e+00
-4.338232160780524538e+00
-3.753137913594065012e+00
-5.365824312804425844e+00
-2.440122397470701809e+00
-8.896035184423059405e+00
-3.965740288772252153e+00
-6.123178781663897396e+00
-3.706526406020388631e+00
-2.601154352545121284e+00
-2.445043591760784008e+00
-2.654318113438462134e+00
-8.098906517799923321e+00
-5.214940227164303721e+00
-6.913504646290148159e+00
-3.972436036664514614e+00
-4.365578632773888579e+00
-3.595849393328468313e+00
-2.222720190060022194e+00
-3.191882970495290017e+00
-3.229925809121543256e+00
-3.093302121904917712e+00
-7.555303162718352894e+00
-4.602648468078973210e+00
-6.708954072889266484e+00
-3.391957279049519158e+00
-2.720037109661325836e+00
-3.761115207264077664e+00
-6.665698427757473787e+00
-6.977129733987533555e+00
-3.467379239692635728e+00
-2.749678952168559842e+00
-8.021842124323256940e+00
-3.088821142102680994e+00
-3.427015111547777604e+00
-3.547064922118010610e+00
-4.480648045567531490e+00
-5.270515443037766978e+00
-6.910865533511831416e+00
-7.939154768666383255e+00
-3.813918317432772653e+00
-7.271092753110041329e+00
-2.474840877779371340e+00
-3.060277271868815152e+00
-8.111173976697083177e+00
-2.736612377350033043e+00
-2.579848586898649820e+00
-9.031818939921013367e+00
-4.613044312017281712e+00
-3.386048952247675992e+00
-3.958488714028709055e+00
-2.997160678581534565e+00
-8.863417933258318726e+00
-3.718431033849748157e+00
-3.578466683873745779e+00
-6.682046856598348405e+00
-7.208070622572749109e+00
-2.878068555024928088e+00
-3.623386154793170277e+00
-2.398755301016206598e+00
-6.043673706119083278e+00
-3.387595423508630521e+00
-2.767564550575325910e+00
-3.417821738461949810e+00
-4.177021058091499484e+00
-4.028357922115175072e+00
-2.476470639745104396e+00
-2.424642200084412114e+00
-3.125948655264412679e+00
-8.203964534958805288e+00
-2.935422483102481994e+00
-2.265198870166749145e+00
-9.077164574288495658e+00
-4.459349261964036693e+00
-2.318154518177337309e+00
-2.126510843129221229e+00
-5.113540058864884053e+00
-4.057010054040831371e+00
-8.194317191737901851e+00
-8.282362493849042551e+00
-3.023051364842825439e+00
-2.885228577423541996e+00
-2.884960672292697037e+00
-3.550860257148490184e+00
-4.093403009274427795e+00
-3.902341491727167266e+00
-4.760662682443614457e+00
-3.441004592335106249e+00
-6.531478054981502801e+00
-7.115778849411815266e+00
-4.048437692213396666e+00
-5.642991365961453454e+00
-3.337046386086035099e+00
-2.527686620022341568e+00
-3.337757734660568243e+00
-3.587995963827830259e+00
-4.466392562016336498e+00
-2.967033644494121880e+00
-6.717078546287226892e+00
-3.962181420893604145e+00
-6.549695664602234402e+00
-3.625919029637302948e+00
-3.318812309811411954e+00
-3.387445882087257054e+00
-2.332579635522124217e+00
-5.492930854641564054e+00
-3.322190112442382937e+00
-7.650949116550664897e+00
-3.005691522260238724e+00
-4.600161147685616569e+00
-7.966827370459464319e+00
-9.595751066795296325e+00
-5.657012376928182817e+00
-3.960506850775273424e+00
-7.400522483668892981e+00
-1.997772250233635472e+00
-3.702142068763019989e+00
-5.246638002991188543e+00
-2.359744112829935681e+00
-8.921990503231935321e+00
-3.974076899011903308e+00
-1.041119507277587886e+01
-3.355295660297254567e+00
-4.552932425580478615e+00
-8.556811594533742849e+00
-3.552820235094414691e+00
-7.859009504998035744e+00
-3.396111782661549228e+00
-3.240268789420392981e+00
-6.788249662871038481e+00
-4.683054050395770496e+00
-2.669803409071723088e+00
-3.654504027224501073e+00
-2.570510356223358883e+00
-3.441410292677189453e+00
-2.613324737657578112e+00
-4.058352540162699640e+00
-3.592723758329029238e+00
-7.456222541150438587e+00
-3.279109326349169073e+00
-4.311904585784371413e+00
-4.296930472917628308e+00
-6.788256973160180507e+00
-2.371902706462872601e+00
-2.894356667162012453e+00
-2.676550673603557140e+00
-1.729858235448392234e+00
-4.406973598370084844e+00
-3.636322153620179076e+00
-3.659621700366521235e+00
-7.188241854821248111e+00
-4.479134644738299365e+00
-4.801094537933777495e+00
-6.970579584561289899e+00
-3.278092601980218568e+00
-4.777559992430265190e+00
-2.612486502289115720e+00
-8.947510798092743300e+00
-6.994196180954291187e+00
-2.862206815109179292e+00
-3.109063861791879546e+00
-3.777877598576422802e+00
-2.971654680195142895e+00
-2.272666823516181989e+00
-4.059035178360222318e+00
-6.816868174686268489e+00
-5.071364512721961759e+00
-3.238877005684999144e+00
-4.265770395963907724e+00
-7.464449944393992453e+00
-3.618567780489803543e+00
-6.583582514134613817e+00
-3.913212068400002686e+00
-3.464610317417815999e+00
-4.811569052896337517e+00
-3.583052766954748947e+00
-3.234084632156104977e+00
-4.471915091134636810e+00
-2.702235726706497143e+00
-7.220363624611903397e+00
-2.702197215785703044e+00
-2.242303441539052145e+00
-2.893836806911064485e+00
-8.264206657948390600e+00
-6.833988958983169049e+00
-4.099394211599242333e+00
-2.957343029855951766e+00
-3.097011712297035757e+00
-7.637859023060987518e+00
-2.980892727235259887e+00
-4.064058106151194671e+00
-2.885808651760139121e+00
-4.635177062354606470e+00
-5.434476062538721841e+00
-2.731314910613570568e+00
-6.315400737786537100e+00
-2.715821412653458555e+00
-3.496623469050872846e+00
-2.727443624539744427e+00
-3.268568995301106117e+00
-2.569565219354833285e+00
-5.632701362577645199e+00
-8.530551436618079464e+00
-4.847265963470623440e+00
-2.339359987924510609e+00
-3.262261055345387906e+00
-3.592332531800539464e+00
-6.468833492928497186e+00
-3.662361818976434424e+00
-3.059636325910859878e+00
-3.990707243115689362e+00
-3.058487740611460559e+00
-3.002290011580776241e+00
-3.280622060006407548e+00
-4.290521383573387304e+00
-7.857880988342695439e+00
-4.977029737670979337e+00
-3.126891239802946476e+00
-8.237070480853333265e+00
-3.894396394464510358e+00
-3.572480125967604003e+00
-3.163570714076096912e+00
-2.272856879389826723e+00
-3.190530902742584995e+00
-9.533702606929589152e+00
-3.937580107167121035e+00
-2.807436621722542824e+00
-2.181322523750510722e+00
-2.437031986425862939e+00
-4.030727562200726588e+00
-5.816878930129004033e+00
-2.762831510177760741e+00
-5.898524783043463060e+00
-7.222591263472717849e+00
-5.628995373168694805e+00
-3.778761987175832449e+00
-4.364592888450633978e+00
-3.534428801382824226e+00
-3.124587674262940595e+00
-2.983900163957858620e+00
-7.458959915561671039e+00
-6.844287402727053049e+00
-4.840220266762176315e+00
-2.332660681866918662e+00
-4.254781255518224725e+00
-4.501769420241031661e+00
-6.831752051473992005e+00
-3.325342610065324500e+00
-8.242081015950269318e+00
-3.682737746839348070e+00
-2.891824275604520711e+00
-3.121417298862766643e+00
-7.141245294532830634e+00
-7.180370644798157009e+00
-2.425631620979018965e+00
-4.296915657038705483e+00
-9.615581407868043939e+00
-4.351807837397491774e+00
-2.916407657100360318e+00
-6.655412273102226273e+00
-4.476639327933453316e+00
-3.837384187264742508e+00
-4.249625992169191235e+00
-4.602698482721105933e+00
-7.786962206512957785e+00
-1.820450783840356968e+00
-3.718784409477390529e+00
-3.288356095525547307e+00
-7.929106238038385435e+00
-5.463426207853425254e+00
-6.657061833480399926e+00
-7.955033681988431304e+00
-3.084625300706262063e+00
-3.279873897795039017e+00
-2.815674688400445547e+00
-8.621886415153630523e+00
-3.664059132988752854e+00
-2.982077515423626313e+00
-3.316657914638349247e+00
-4.077093152126150422e+00
-4.514862270876003336e+00
-6.431653397083560542e+00
-7.799597949150720133e+00
-2.618966710460892244e+00
-2.927653489473653448e+00
-4.751966255475336354e+00
-6.441047393380649133e+00
-3.658697771606616911e+00
-2.822661668383673383e+00
-2.805143611018224181e+00
-2.548702970473623708e+00
-9.222936281096371758e+00
-6.298288884289562795e+00
-3.037315446061527702e+00
-1.108307418875486583e+01
-2.320136572110972129e+00
-2.819385543545302575e+00
-3.185466391132856234e+00
-3.665989967090182322e+00
-2.279577248105190801e+00
-3.917891859423965339e+00
-9.538224710818697716e+00
-2.869084197707672867e+00
-2.785553011663000511e+00
-2.622270761223347790e+00
-3.098211423185088353e+00
-2.468377383619816179e+00
-6.142331974478334899e+00
-3.838179486674553331e+00
-3.952596825318688278e+00
-4.011469367514114204e+00
-4.128140717636918033e+00
-2.375902756076355704e+00
-2.973992394107277004e+00
-6.187824695490277804e+00
-3.817031646515927967e+00
-2.597270045708352626e+00
-3.307029538800952295e+00
-7.759825545816485537e+00
-3.344314040448400416e+00
-2.961085805975002039e+00
-5.072522206657571253e+00
-8.765033108400141160e+00
-4.832026882158610093e+00
-7.883016882574873208e+00
-3.351898469420707016e+00
-3.285339348192541920e+00
-5.093535212408236923e+00
-4.271074611844796642e+00
-5.241332981555195225e+00
-2.809091839610021069e+00
-3.942177809529875177e+00
-3.930865528039878765e+00
-2.969953952440580913e+00
-3.728749694191622055e+00
-2.055983947796375499e+00
-2.662124712143735916e+00
-4.168912204094735507e+00
-8.955075709983496779e+00
-2.406822858555419220e+00
-7.536476082469722115e+00
-4.203941948887866431e+00
-2.069988606351538252e+00
-7.670812191121798129e+00
-4.526042720734422709e+00
-5.997224123723237099e+00
-2.321306983980108374e+00
-6.841229397744767127e+00
-2.837704914788397925e+00
-5.506681494783809860e+00
-3.829279610112267473e+00
-2.706309451014895728e+00
-4.323933828637170684e+00
-2.539120219225746933e+00
-5.520763186291480551e+00
-3.470802291751019730e+00
-3.575348588672803807e+00
-2.981808017173539938e+00
-3.661484349085937673e+00
-3.303088421808775266e+00
-9.687442252597547210e+00
-2.751641789238464586e+00
-7.893496077713967551e+00
-2.427046645960749149e+00
-4.484479525867862471e+00
-8.159951823890825295e+00
-3.236289763933815511e+00
-7.024052159500240755e+00
-6.247496296250289127e+00
-4.450343385644670136e+00
-3.634769712392257990e+00
-1.975283886789070964e+00
-5.963987448428201610e+00
-8.403809065969602088e+00
-7.990594335313429220e+00
-7.301840621670529607e+00
-4.093688080273250485e+00
-3.271061413517644567e+00
-4.489387882353223169e+00
-4.850090513465244335e+00
-8.038658593241867933e+00
-4.238789803736617401e+00
-4.119700404903117175e+00
-2.916503166738727781e+00
-7.394803251689442192e+00
-6.851985681289871621e+00
-2.640317470019705848e+00
-4.165184046022377018e+00
-3.447197542887814325e+00
-3.197413297147288613e+00
-3.861922016949500325e+00
-4.435491984079778405e+00
-2.182212872623313427e+00
-8.862447348392143098e+00
-2.641077987923014625e+00
-2.813046250539621873e+00
-4.400809257768058202e+00
-3.071679134285765223e+00
-2.894999855979657699e+00
-8.989888245138235590e+00
-3.559599646076429647e+00
-2.638613731278196539e+00
-4.378652104687045465e+00
-6.480933368718760690e+00
-3.756712665873563228e+00
-2.870905612469468959e+00
-3.454806377505656112e+00
-3.269988788953128722e+00
-3.196294961081571184e+00
-2.852368686126277364e+00
-7.127833805162763881e+00
-5.814193670085724186e+00
-9.455681783081814729e+00
-4.421456518298974459e+00
-2.593472881007850006e+00
-8.891210562126087069e+00
-7.371461123576283470e+00
-3.053199260614360533e+00
-2.541234695432911472e+00
-3.243913665140201630e+00
-6.854427165084320706e+00
-2.997423631004600963e+00
-3.810255851193150356e+00
-4.859904567317231638e+00
-4.005793195222232761e+00
-4.066172589080551347e+00
-3.294465828549535402e+00
-5.013533913693465571e+00
-3.531752713121274478e+00
-5.754374837758827077e+00
-3.809726981867306961e+00
-4.431437667263853797e+00
-2.754329641448530541e+00
-3.433690317179354690e+00
-2.941401030484034784e+00
-8.324930445587591876e+00
-6.742759993248711226e+00
-3.822877619015007777e+00
-3.474406140083042605e+00
-6.583800158743716047e+00
-4.146110001722806082e+00
-7.873151330914019752e+00
-4.896432217398881903e+00
-5.052377912666760729e+00
-1.988135298622432767e+00
-2.985766591272403403e+00
-4.070189457507189523e+00
-6.130823780103992426e+00
-2.832769972043148510e+00
-5.460056255757879562e+00
-4.486759771998550583e+00
-4.976493165769156235e+00
-2.950186858525034594e+00
-3.009680497344585426e+00
-2.770627672891040394e+00
-2.663680809462393828e+00
-2.698678563099569772e+00
-1.369396504593938024e+00
-6.298311179000513960e+00
-4.021528525427945588e+00
-3.010941287302576264e+00
-4.472761891651833466e+00
-7.468094422837443958e+00
-7.768064004868116434e+00
-3.443627086169478435e+00
-4.510235355745452424e+00
-3.721982157845877826e+00
-2.857176997041477318e+00
-4.560460655375044858e+00
-4.548502439683128173e+00
-3.350239625043790248e+00
-4.755782939527628095e+00
-4.992621280817876261e+00
-2.259476228629400563e+00
-3.225667456895164431e+00
-1.894863175578648473e+00
-4.332508671356935182e+00
-4.141389901233384130e+00
-7.436191481222259370e+00
-7.495378279095627150e+00
-2.901418133640314867e+00
-2.930749112561862990e+00
-3.022005395621354840e+00
-2.481213305439230243e+00
-7.048132274885571924e+00
-2.279885463532508982e+00
-4.817351865830265645e+00
-3.101392226814322584e+00
-7.012007876113191429e+00
-2.836026222099014671e+00
-3.558317056471270501e+00
-3.092432392190469947e+00
-3.377292549623244433e+00
-2.641202207491009535e+00
-4.732972356038707140e+00
-4.238236177938606630e+00
-5.859423790733073290e+00
-6.662822351503490559e+00
-2.791557738025894686e+00
-3.406437295081090166e+00
-8.245392257563922911e+00
-3.756130035580049320e+00
-5.380595131767236694e+00
-7.109332013191560939e+00
-3.527412561086438192e+00
-2.873015385332318150e+00
-2.688084692641136808e+00
-4.445643767996163120e+00
-3.461448671659254295e+00
-4.410961072563499563e+00
-2.940111287733671031e+00
-4.949740996154465833e+00
-4.046577314351878840e+00
-3.213869454775594825e+00
-3.946377783578981724e+00
-3.308216834152299057e+00
-8.502226456693588119e+00
-4.756956730399328315e+00
-9.127702287287053906e+00
-2.306092061640068192e+00
-2.483496095474692300e+00
-6.465856403705307898e+00
-6.983200811511615314e+00
-2.826120965324879553e+00
-4.009895819116461091e+00
-3.271238250823687910e+00
-6.420536672444749904e+00
-3.713453441703459035e+00
-3.471559408454454765e+00
-4.591596188502903964e+00
-2.809382023841860754e+00
-8.774344230914742582e+00
-3.632653737951814232e+00
-5.940817617555165242e+00
-2.614011510228885893e+00
-7.408051895983549961e+00
-5.860613271828488458e+00
-8.758036493487866281e+00
-8.638214466197638330e+00
-2.906594321068384001e+00
-3.442214212918800254e+00
-2.408977937532729818e+00
-2.677796879497693183e+00
-3.545556566657070086e+00
-2.819294149559651075e+00
-8.191198747404051517e+00
-3.242399901497375669e+00
-2.844564103809315903e+00
-3.814322251006966091e+00
-4.324323783237107754e+00
-2.768552810767845429e+00
-6.844885385546477963e+00
-1.487963389459901142e+00
-6.782891850234623377e+00
-4.775457558226275268e+00
-4.657891267709976191e+00
-3.749482971897214689e+00
-3.279139482677629669e+00
-2.596766895852591794e+00
-2.744447969884542093e+00
-3.025903901099437299e+00
-6.955008865038668553e+00
-2.869649281852834299e+00
-3.945303150489029242e+00
-3.378467624204069431e+00
-6.609940712021884046e+00
-6.397269600230931275e+00
-4.248903009328553360e+00
-7.462139179168589820e+00
-3.501953853249412774e+00
-2.753954760306482008e+00
-3.063399944297696020e+00
-2.901202406106841547e+00
-3.975742835440974510e+00
-2.615270719993174620e+00
-7.665310274820400060e+00
-3.962988176614333558e+00
-5.161419007317483931e+00
-5.894723582750965640e+00
-1.947304155571316198e+00
-3.035693351559434205e+00
-3.838190448952262468e+00
-3.655420901466829076e+00
-2.729255411167303080e+00
-4.254819364980018115e+00
-2.390537531581266251e+00
-3.697313004671178405e+00
-2.511557521511156299e+00
-2.509205953447195547e+00
-4.202837140692527562e+00
-3.031653951333298291e+00
-4.376844340659602928e+00
-6.791776847329291655e+00
-3.621523191807391129e+00
-3.149668656635754793e+00
-8.474255086051281083e+00
-3.482481848925091494e+00
-3.202638947910844802e+00
-2.683476224660115150e+00
-2.681045953754720657e+00
-3.379122029347737755e+00
-8.119482307254269671e+00
-4.025137176199443445e+00
-3.340118704986065001e+00
-3.004932240981604608e+00
-9.112454970475209137e+00
-3.003426245432454955e+00
-7.055886920647000515e+00
-3.048834279356317900e+00
-2.754349474680989118e+00
-5.007322610782777517e+00
-3.500508439126868154e+00
-3.399068065100388836e+00
-2.840503918542590878e+00
-7.270569121214776942e+00
-7.102414194552151727e+00
-2.639155394455636738e+00
-3.294775829783709753e+00
-4.203262777101437031e+00
-2.342392904200954362e+00
-7.005946024681669826e+00
-3.960772791725146735e+00
-2.683135949585088831e+00
-4.491485068482159448e+00
-9.759090651447706932e+00
-6.751092616960690407e+00
-7.089127643972765291e+00
-4.515610502877539290e+00
-2.945233732363746082e+00
-2.885190256486564575e+00
-5.907757452144598354e+00
-5.975646164884597766e+00
-3.958959886096819591e+00
-8.320477610483473896e+00
-3.464440931428087289e+00
-4.000023209161002846e+00
-2.402700548405073189e+00
-3.950128424869499444e+00
-4.752452602935334447e+00
-3.421311996592383498e+00
-3.712481988802877719e+00
-6.721113491094895309e+00
-6.388478629208574233e+00
-7.481044110198210362e+00
-3.803928813072880999e+00
-3.588828129908528730e+00
-3.344875530007574316e+00
-7.754198877984026517e+00
-9.171661228025437040e+00
-8.030658721505750108e+00
-7.417711282920652849e+00
-4.295744936257491986e+00
-3.032034300108012559e+00
-4.243925825453118250e+00
-5.193431006223168112e+00
-2.376067234873532996e+00
-4.158935157642086544e+00
-3.978781076384061866e+00
-3.674972947932875655e+00
-3.384491938286576129e+00
-4.662923783944341594e+00
-7.031398115151011652e+00
-2.388846525481306937e+00
-7.057532941640574542e+00
-4.417073771338552390e+00
-3.116438094326690500e+00
-5.205841818894827000e+00
-2.679264034472700118e+00
-2.101077577378751560e+00
-2.697486137301689180e+00
-1.792500011419476680e+00
-3.695908420469474098e+00
-4.207119914273577344e+00
-3.249570974978782445e+00
-2.868363754020583745e+00
-3.279830822290954906e+00
-8.050236144500502178e+00
-6.723455977739739353e+00
-2.859276226283666400e+00
-2.968279184384062130e+00
-3.527741761381812058e+00
-2.732473588092664496e+00
-4.141953835743187540e+00
-1.042725144721319985e+01
-6.862587125560495771e+00
-3.522803374747091709e+00
-1.035693371601628421e+01
-3.263357016812344913e+00
-6.360362335903465336e+00
-7.947678374659749245e+00
-2.214657395626471459e+00
-2.653331557563198384e+00
-2.759816845016243914e+00
-2.543987934965705300e+00
-5.183790862532466903e+00
-3.041181247256799836e+00
-2.216268251874716988e+00
-4.729797316298491872e+00
-8.475585139348821073e+00
-6.426753858315700008e+00
-7.412899350544678967e+00
-3.164314204597282298e+00
-4.408660383896609858e+00
-2.329389908550929533e+00
-2.536728621086615121e+00
-3.057510363412692556e+00
-3.992754934322905402e+00
-3.087343152834281401e+00
-7.445356403737974915e+00
-4.050672938916754617e+00
-9.473075271334908010e+00
-8.653153033431875585e+00
-4.042679613082309942e+00
-2.829020479949863276e+00
-3.603149996066736804e+00
-4.984251982119806357e+00
-5.514436689115888690e+00
-5.332395788485487564e+00
-2.602939798035322827e+00
-2.706776858536350527e+00
-7.133232925454687567e+00
-6.377121091279779996e+00
-7.236953704466738024e+00
-2.956110263868327426e+00
-4.578060146292259880e+00
-6.175582072008666934e+00
-5.276793276774578878e+00
-2.527483861845771784e+00
-3.477310471761860811e+00
-3.546821235657485971e+00
-4.389292194977843842e+00
-6.744313336148100468e+00
-2.914065469670935826e+00
-4.137857306706250071e+00
-3.803642253699087483e+00
-3.747553121102662477e+00
-6.501685469374332449e+00
-4.457433855195620964e+00
-3.698655764207753105e+00
-2.666506820880984119e+00
-3.493580940971458659e+00
-4.107117116876221274e+00
-3.614320967005712149e+00
-6.582480121221358615e+00
-4.086082460316866616e+00
-3.127000177655010926e+00
-4.474054048672606143e+00
-3.104841771244398529e+00
-4.300264007579468029e+00
-8.276549049016518111e+00
-3.913463060515411041e+00
-3.981033514976715981e+00
-7.953676862122747160e+00
-2.159894072676442178e+00
-3.133869130043979823e+00
-8.452794172125328132e+00
-4.907497079439113286e+00
-5.474001762424812512e+00
-4.142717950587195830e+00
-3.008869157343091683e+00
-3.351038961635353974e+00
-6.033275312701276150e+00
-2.927005437862104209e+00
-3.649449463412888672e+00
-3.960070091042105389e+00
-7.667170127002190583e+00
-3.183374249525341870e+00
-3.123287489804382755e+00
-2.875801644036757754e+00
-3.086430860057842729e+00
-3.355740012958405405e+00
-2.986582702054759064e+00
-3.348954335649664049e+00
-3.980134117989980957e+00
-3.821184575262583039e+00
-5.868626516646005875e+00
-3.253599597625806528e+00
-5.732221545574895494e+00
-7.601409317435432911e+00
-2.541922420591260057e+00
-3.481355137182667647e+00
-8.595712248193985161e+00
-2.417016701903421438e+00
-4.095810785995216641e+00
-8.061878679750440924e+00
-2.359154313133176029e+00
-7.015682255263803846e+00
-3.860053849450075347e+00
-3.728715092105411077e+00
-5.654236704627756183e+00
-2.258816291169262858e+00
-3.342073035559330663e+00
-2.673248927588081081e+00
-3.314524554382234811e+00
-8.440450034478718777e+00
-3.523034562561936145e+00
-6.782492810856392218e+00
-3.294339456015517698e+00
-7.966084900255075318e+00
-2.647546022386880082e+00
-3.552773985469573681e+00
-7.919566823548543688e+00
-2.892623839663178043e+00
-3.899545829743988890e+00
-4.327806505898860401e+00
-3.227838805370965680e+00
-3.031260014725431606e+00
-2.858281572539758120e+00
-6.992144417006144863e+00
-2.878318713424179442e+00
-2.413750566683933840e+00
-2.059256743266573597e+00
-3.445503427419350562e+00
-3.577900966070800770e+00
-3.506357004428056534e+00
-6.728983583541067404e+00
-2.478647482413387948e+00
-6.531223599639596422e+00
-8.915223748862056041e+00
-2.759546267038576861e+00
-2.513676422028896518e+00
-6.015344000754990539e+00
-7.690810120781248926e+00
-2.666155526723044122e+00
-3.908058137421573264e+00
-2.395028238536694776e+00
-4.579461321378616390e+00
-3.486509651081334482e+00
-3.031647618282823586e+00
-3.681587672942094436e+00
-4.173357762492190481e+00
-3.578490090060137518e+00
-2.303098987033648903e+00
-3.576873043044761502e+00
-8.851488753344407101e+00
-4.581569753364130193e+00
-4.222256971983735063e+00
-7.224716224862378411e+00
-7.726779114013493377e+00
-3.725138792920061004e+00
-3.105596124605152664e+00
-6.319349660725086970e+00
-6.667820013259695422e+00
-3.388593415263246644e+00
-4.364557982525190560e+00
-2.898479398006356789e+00
-3.075022804484754069e+00
-3.914997298988719177e+00
-2.817348088522501293e+00
-2.611074455708217723e+00
-3.847290589230198510e+00
-3.350149239973743587e+00
-2.864300334598277598e+00
-3.557088031712680287e+00
-3.385592147811516739e+00
-4.023651222383281656e+00
-8.378461699191282364e+00
-3.772793915609591764e+00
-2.846702947489229807e+00
-5.096039551140393975e+00
-7.148652444314198107e+00
-3.731071895234048696e+00
-3.372698471917414675e+00
-9.570938245683827006e+00
-2.856220855962948946e+00
-4.476372115831153131e+00
-4.726256854663736462e+00
-3.388829983594068285e+00
-1.927935002043215551e+00
-7.118358959349981419e+00
-3.205060607098763725e+00
-4.026469334450729853e+00
-8.121817743885888063e+00
-2.804157477315096791e+00
-3.004468555447990408e+00
-2.916326880302193558e+00
-4.363019797199897631e+00
-2.470774811607427957e+00
-2.521771048959122741e+00
-2.799343618919980958e+00
-5.777012200076638848e+00
-7.175967966436086698e+00
-6.274936980192752145e+00
-2.396798270111043294e+00
-2.598062900894185567e+00
-3.410996482841215816e+00
-2.881344160570189050e+00
-3.142865658209759605e+00
-2.959578481559987928e+00
-2.482546844942652431e+00
-3.257363613235988886e+00
-3.317204148843378775e+00
-3.884101019188718862e+00
-3.255865727441857427e+00
-8.246745843618626282e+00
-6.336803889587111271e+00
-3.047919525233076410e+00
-7.325745126279652908e+00
-2.473417813251394204e+00
-2.177407395024277381e+00
-2.766938156993230535e+00
-3.407627668458943937e+00
-3.732423943093539975e+00
-5.818983335458347561e+00
-4.043989374223777133e+00
-8.548303499522475590e+00
-4.458199420711432381e+00
-4.558568396295974878e+00
-4.745197129342727749e+00
-2.437258412518573447e+00
-7.248797660961979972e+00
-3.619751359523848855e+00
-2.733422021259252599e+00
-7.351755600105557065e+00
-8.187791232615209580e+00
-7.783691024059647745e+00
-2.904649482985913078e+00
-6.578715420439757544e+00
-4.115147188700997383e+00
-3.773653368866249469e+00
-2.678879959860423821e+00
-2.702254000162038317e+00
-4.021982953036033592e+00
-3.966000183105222288e+00
-3.271364815256961656e+00
-2.991698639405918403e+00
-2.845259722923899393e+00
-2.759375030846365373e+00
-6.732155322552189070e+00
-3.040856440490120161e+00
-6.525810793547097255e+00
-3.851445530164195219e+00
-2.835529501664250773e+00
-3.633568347419553479e+00
-3.398241482697039295e+00
-2.482392987348308822e+00
-2.280148614880995517e+00
-6.780484422599783123e+00
-5.293544465770204432e+00
-3.604170403692981584e+00
-6.811699376870085310e+00
-3.715207065202160930e+00
-5.324159874647294899e+00
-2.593271429090829194e+00
-2.842457009526889511e+00
-2.809954640889011479e+00
-3.172899857412985636e+00
-7.883688819649803392e+00
-3.005983180032355317e+00
-2.882376424647997926e+00
-2.087049875002095600e+00
-3.913727299659471637e+00
-3.511693940658993984e+00
-2.313300449504649858e+00
-4.819629460314718727e+00
-3.781877326114621241e+00
-4.149897303086949485e+00
-7.852012802434702010e+00
-4.919973795794046367e+00
-2.894059057627986320e+00
-3.629481004830026780e+00
-9.573644096758359368e+00
-3.210839439307163978e+00
-3.281806365659968971e+00
-2.707873939306415512e+00
-2.478908480876587550e+00
-2.371551914232995717e+00
-7.668575549881804676e+00
-5.400633465501235797e+00
-5.284589079944750800e+00
-3.523265419991928216e+00
-4.118838702819247466e+00
-2.242841860461810555e+00
-4.051323163883463252e+00
-1.007414581401693887e+01
-2.916329236040128503e+00
-9.407832273880842422e+00
-3.211057479562634320e+00
-7.871335831214095968e+00
-2.402052202181375939e+00
-7.414588657083561074e+00
-3.232783939991157762e+00
-3.661308047484240991e+00
-3.479707077950510374e+00
-3.126274347391428510e+00
-7.808111559553992720e+00
-3.046314833500471497e+00
-6.982070212976633883e+00
-5.968554559361573197e+00
-2.766288333189167670e+00
-6.296615043210685769e+00
-2.250181767471815419e+00
-2.331965875990443582e+00
-2.923431869850609655e+00
-3.428911839060473365e+00
-2.809923635238368522e+00
-6.973643141254420641e+00
-6.557135303040913854e+00
-2.604169518050056809e+00
-6.373639113893969643e+00
-3.016472107099482880e+00
-6.074370698967362259e+00
-3.703070957795055573e+00
-6.927912807697543585e+00
-2.718293646228996163e+00
-6.348318160512980590e+00
-3.177942994084167250e+00
-3.390081256491980444e+00
-3.734683477039016708e+00
-3.706432997591903256e+00
-6.280871714814140638e+00
-6.372293808932499637e+00
-2.734093428095955236e+00
-4.323690478745979782e+00
-3.351758554976681737e+00
-4.947954948745225678e+00
-7.025565661858355959e+00
-5.306077425331007014e+00
-3.082036616107846960e+00
-2.645078244501249731e+00
-4.911627289342770375e+00
-4.004753009870245961e+00
-8.628569998445479783e+00
-4.135527898781712786e+00
-3.493947758305864681e+00
-3.194765430623481617e+00
-3.393432788897901453e+00
-3.358067945510967878e+00
-2.461666010491158296e+00
-4.503969328591024279e+00
-4.763521473159467057e+00
-4.211411358652253689e+00
-2.850633437034973738e+00
-3.350878635394023419e+00
-2.996983836900913634e+00
-3.799093482583167258e+00
-3.084900508086753312e+00
-3.432275241099263408e+00
-8.779722727545204108e+00
-8.700872273541540025e+00
-3.367476823910833694e+00
-4.388727628726751817e+00
-3.294752537727474451e+00
-8.542150458567091320e+00
-3.958507177544268618e+00
-3.840514601924730709e+00
-4.038671627887508109e+00
-3.276015208285640856e+00
-3.587108864937249564e+00
-4.482491133267334504e+00
-4.861629324709815236e+00
-3.472593276758823233e+00
-4.750804157652823712e+00
-3.420676812561311397e+00
-3.768828641941940560e+00
-3.536002613391535210e+00
-3.130936437122596061e+00
-2.755450596355464299e+00
-2.954102751526844983e+00
-4.402695804535617263e+00
-7.525538408647968858e+00
-7.373632760414299270e+00
-2.641571432704402866e+00
-3.786602009155448201e+00
-3.539752643679895616e+00
-3.452242900102652001e+00
-8.045749651539711778e+00
-3.327214700118600543e+00
-3.257612345359163442e+00
-5.494974660304561276e+00
-7.342380298731028709e+00
-2.301657130081615321e+00
-3.063644369857990934e+00
-4.118682125867607624e+00
-7.553611939524757624e+00
-3.330797587446221009e+00
-3.579151678173163376e+00
-3.256080536151876537e+00
-3.072937118783122035e+00
-4.369014483395823767e+00
-7.836631174022351765e+00
-3.563298934633159831e+00
-7.229582121121515215e+00
-3.604796497981548775e+00
-3.432480363952839397e+00
-8.685350709698447247e+00
-3.085579244466822857e+00
-2.656997390440631435e+00
-4.314943815673342620e+00
-3.070920073204034928e+00
-4.367825472868441139e+00
-7.697891184453484748e+00
-6.938361910658374043e+00
-2.989781643362270369e+00
-2.797126228188655528e+00
-8.492853205576876618e+00
-2.949954362495451399e+00
-3.967110738744040077e+00
-1.786688079876615376e+00
-2.167356355717627192e+00
-3.483440516985263358e+00
-3.620160072881550395e+00
-8.207347887334382364e+00
-8.817342431849441553e+00
-6.534850609711406300e+00
-5.427962345708094105e+00
-6.995669001996330572e+00
-4.191204114486784427e+00
-2.269117142475127746e+00
-4.045125700413670700e+00
-8.589098529167936036e+00
-9.276406887532482770e+00
-2.115390442178817221e+00
-3.341915639313201680e+00
-6.823230410078136465e+00
-2.727532409041986128e+00
-3.737937924109507204e+00
-2.898905148814072685e+00
-2.183542432516025755e+00
-8.061909322269913858e+00
-8.973169544020935362e+00
-3.506995319463472871e+00
-9.513755252194126655e+00
-2.359783452720829455e+00
-2.774253277108624793e+00
-7.162450231006698864e+00
-2.761821118395979990e+00
-8.848376135090225247e+00
-5.475709818055579881e+00
-6.231694033042340486e+00
-3.616977063583265650e+00
-2.761663305631861576e+00
-3.323515306015449422e+00
-2.807762395580613024e+00
-7.212831023138640774e+00
-4.369361200614955365e+00
-2.468672792750072897e+00
-2.435385656867883775e+00
-6.787938777476925978e+00
-7.576528272883965798e+00
-7.554050184367723908e+00
-2.844093816314404499e+00
-6.064478759803097141e+00
-4.968514033587516643e+00
-2.203873669566403404e+00
-5.496381322052837248e+00
-4.277142455669922683e+00
-2.226623622201417962e+00
-3.033565821026546594e+00
-3.725217150674676070e+00
-3.483422427307967251e+00
-2.713064321465743944e+00
-3.430502344618043153e+00
-3.335124829014659120e+00
-6.685674475119959936e+00
-4.736121427051036115e+00
-3.720329460260523913e+00
-3.875893854013904516e+00
-3.998668381384627768e+00
-3.945596343302943509e+00
-6.026754146777904886e+00
-5.475501773624631419e+00
-2.290529580947127997e+00
-7.116767086266237996e+00
-2.969193655904058815e+00
-2.771076547404330626e+00
-3.508299654311654248e+00
-3.527624911087476445e+00
-4.816681771709507842e+00
-8.852869678512321983e+00
-4.592447677407183626e+00
-9.063844324660065510e+00
-2.671809286318826970e+00
-7.836128379096212626e+00
-7.646278280266271210e+00
-3.112574715183076712e+00
-9.439075519470339515e+00
-5.262131984425473696e+00
-2.795897583356381944e+00
-3.700155996602530362e+00
-3.391239277829471543e+00
-2.415786482172395999e+00
-3.435383388992695242e+00
-2.954198974965147606e+00
-5.654388514098066310e+00
-3.678215839362271922e+00
-3.616464779236994609e+00
-4.313730348668427084e+00
-5.270311692040746898e+00
-2.522570398552145488e+00
-4.296131592137166777e+00
-4.138093616516062667e+00
-3.024914933003409523e+00
-8.351004060201248080e+00
-3.312003518473734420e+00
-5.790370096038856218e+00
-3.275022569953040197e+00
-2.896941375605730951e+00
-2.769163860628373719e+00
-2.535874516076736640e+00
-3.974006090134225122e+00
-4.557338597513004075e+00
-5.319277583529916420e+00
-2.630044810689197377e+00
-4.544186058742065271e+00
-7.613400833256928735e+00
-2.977726715024388238e+00
-3.245235662242346830e+00
-6.650157570811525254e+00
-8.519780510338383905e+00
-9.810352015504717471e+00
-3.557577567242067751e+00
-3.280908253932603991e+00
-8.907928717805692287e+00
-8.530692237275152578e+00
-7.148987703147678729e+00
-2.028653147947967916e+00
-3.454213157881230511e+00
-2.838389757373052102e+00
-4.163752213227102317e+00
-4.514249741476212385e+00
-3.720346960214668819e+00
-5.238324382236081433e+00
-2.366730743112329005e+00
-2.617661062830551000e+00
-3.740408181669169441e+00
-1.881511720646805275e+00
-2.739196431353623229e+00
-2.530779036480393263e+00
-3.317464893913192547e+00
-7.859871083013795889e+00
-6.895046759554825044e+00
-2.581963091594523085e+00
-2.853370919395252336e+00
-9.159728581925858037e+00
-2.878257153504074850e+00
-4.210075477508683939e+00
-2.359082670586786445e+00
-6.960745726386734944e+00
-2.503526895216503956e+00
-2.886853609228674511e+00
-2.597968518057973686e+00
-2.175144873035590454e+00
-2.372562350223310190e+00
-4.596187616241512508e+00
-8.438789689231441571e+00
-8.285927780483675065e+00
-3.567953528633285742e+00
-3.480880720011093832e+00
-3.617886130527599775e+00
-4.390650420369365037e+00
-2.729170814784713794e+00
-3.440633920113119082e+00
-4.915382880797951159e+00
-3.427273127599691716e+00
-4.769142394715438549e+00
-2.882024435801145312e+00
-3.682785465836671879e+00
-7.452143694363440929e+00
-3.461424011544733670e+00
-2.659036807878328634e+00
-5.289340777025548945e+00
-2.476210309204702753e+00
-3.449208468044993925e+00
-8.494386768696633894e+00
-7.085251633884089628e+00
-3.396364430104466869e+00
-2.805948526352005867e+00
-8.298547847164345015e+00
-5.901236399752008310e+00
-3.900468927143600606e+00
-1.948593058082597196e+00
-3.395023634752564412e+00
-5.022901421488377594e+00
-2.912828553545736110e+00
-2.619673580572165594e+00
-2.629684129114695512e+00
-7.610896780575915344e+00
-9.744120611096263929e+00
-3.015283362254988830e+00
-3.130973524959480336e+00
-3.738165959967540530e+00
-2.271353502928234569e+00
-3.826214302487163987e+00
-2.579167735341289625e+00
-2.623024989208071922e+00
-3.768232714155054452e+00
-2.803402393955407579e+00
-4.158032015554256944e+00
-4.586493145323862208e+00
-3.975712071746502208e+00
-3.001683007931943870e+00
-4.740436567486756125e+00
-3.349793152897098114e+00
-3.392488768221066486e+00
-3.026102174779787823e+00
-3.026035082624488837e+00
-3.960770974285128698e+00
-3.518276933187912014e+00
-3.744741897145048348e+00
-8.449227615659873791e+00
-4.301647388555781326e+00
-2.716129838989260303e+00
-3.448364674332229818e+00
-9.016179534650150984e+00
-3.766100265963400862e+00
-5.355321596626280822e+00
-4.599616115414126405e+00
-3.398363593364539970e+00
-3.460177661706309138e+00
-7.298987072445659585e+00
-2.976217025736520139e+00
-7.714347723565475157e+00
-2.682080630894531303e+00
-4.100295020207021857e+00
-5.364348437832110683e+00
-9.629965116308456530e+00
-3.545532502600071467e+00
-2.413037506590157033e+00
-2.645999194429776047e+00
-2.211433055888392119e+00
-2.627837186488132026e+00
-2.681853947933463100e+00
-7.131151467535244315e+00
-6.302693003802627203e+00
-3.973894262906954911e+00
-8.546260085318101218e+00
-7.340016114595898422e+00
-4.524919997045843800e+00
-3.410114560137148754e+00
-2.554054689260997879e+00
-4.294806962728249466e+00
-3.313229087676138107e+00
-2.282407502824510992e+00
-3.754939454589824699e+00
-3.459003473671931062e+00
-2.913097016054496891e+00
-4.063821994923793035e+00
-2.935797280867176173e+00
-7.237701103879915721e+00
-3.444127106099467373e+00
-2.024192418181175235e+00
-2.899403813220929216e+00
-4.387544255171797580e+00
-3.535558624081529544e+00
-6.005609550593876911e+00
-7.051379347786943974e+00
-3.824284296652331605e+00
-4.139957535829852375e+00
-4.111763107775445292e+00
-4.445381167924066013e+00
-2.100631092655953047e+00
-3.207541808360899527e+00
-7.581552841464145764e+00
-7.394315261237740522e+00
-6.511131438418238382e+00
-2.705163486278165497e+00
-4.659945174915772093e+00
-8.150958750522359963e+00
-4.690405876966636356e+00
-3.381480756507871277e+00
-3.546204101911077267e+00
-6.739509465848104064e+00
-3.082657385072205880e+00
-3.707741843932491399e+00
-9.491457083352617730e+00
-7.020746402659851171e+00
-3.195192532957902731e+00
-3.835750139091133271e+00
-3.355892662730707965e+00
-6.830569119662127875e+00
-7.945615109789299524e+00
-2.714911388943352044e+00
-3.195694621664636248e+00
-2.819178934356410871e+00
-8.994208711621951124e+00
-8.536258593296377484e+00
-3.185388223558060616e+00
-4.205954812374762319e+00
-2.372688231682204663e+00
-2.161371094437163798e+00
-3.440711241741241100e+00
-3.477873719436507471e+00
-6.122567618225527752e+00
-4.064198664902020752e+00
-3.442206005964112858e+00
-9.190228760252491469e+00
-3.791765460157548784e+00
-2.152784921231437831e+00
-3.478296401754773726e+00
-3.462118743903681128e+00
-2.726154281127765699e+00
-3.530324348869155582e+00
-2.626383950123230893e+00
-2.438148243707880525e+00
-7.120190353759935142e+00
-3.072626299859376520e+00
-3.346448556784130446e+00
-3.169981767192261657e+00
-7.198223734806518337e+00
-7.575159426077380687e+00
-4.507935529897411975e+00
-2.780679675303223242e+00
-2.556440713413596466e+00
-2.859375704083189085e+00
-7.835046245401404263e+00
-4.550982361998810788e+00
-2.641674011870892791e+00
-7.881189177743942231e+00
-4.895933884986913398e+00
-2.959490317498623568e+00
-2.931788510235710188e+00
-3.264419071672154615e+00
-4.107894130684032419e+00
-3.599345049706535793e+00
-2.822744718469407221e+00
-2.288755896842910253e+00
-2.392261389392438709e+00
-2.637903421983656127e+00
-3.923484854273688871e+00
-3.359007926627511686e+00
-4.534133927975841694e+00
-2.990033135020534694e+00
-3.997042284485060826e+00
-7.795364645694769834e+00
-8.675425350338162644e+00
-7.516988981366606204e+00
-2.225464707679472021e+00
-7.466044558399266506e+00
-5.277952056174188833e+00
-5.202025713680325403e+00
-3.385325493202143932e+00
-5.142351589401743972e+00
-8.877985339277080001e+00
-3.336268985188261649e+00
-6.659706149283437959e+00
-3.763894257953915634e+00
-4.241495567826231827e+00
-3.128938900251130750e+00
-8.442939164739337699e+00
-7.702667640266356308e+00
-4.045173039048258090e+00
-3.832379936381690388e+00
-7.879858757483657605e+00
-4.261183751345511084e+00
-2.607285165515178971e+00
-3.184688113067487336e+00
-5.649824764334943517e+00
-3.942743455709059486e+00
-2.584891577047018441e+00
-2.761140335761810061e+00
-4.549568238025963218e+00
-7.215491425244875856e+00
-4.064765123644220601e+00
-5.963915579781876808e+00
-2.868510243177407659e+00
-2.731794064852674619e+00
-3.661459899480924651e+00
-3.822639633069518705e+00
-4.896993705406874398e+00
-5.341513156952886199e+00
-6.990213697279274996e+00
-9.863504891372061323e+00
-3.699889860885783310e+00
-7.250750259006975007e+00
-4.447596721468029202e+00
-4.086315175924179144e+00
-7.718671347523800463e+00
-2.802983297849482636e+00
-4.930159720082452068e+00
-7.774476974479965108e+00
-7.550879024244236071e+00
-2.692004053164462896e+00
-2.583037697572353686e+00
-2.779718968371749366e+00
-3.881998440947634688e+00
-2.911493078245277921e+00
-8.379415501293721036e+00
-2.448703643440673705e+00
-3.606754965908371524e+00
-3.220816824114076216e+00
-8.153808349106855147e+00
-6.848436301113992819e+00
-2.667781498010865171e+00
-2.513927496924168281e+00
-3.790972466441400179e+00
-6.088333882590781343e+00
-3.359989412946560616e+00
-7.684368414212189968e+00
-8.181975271827036877e+00
-2.392218954617019833e+00
-2.788262234263672479e+00
-3.150753603238106937e+00
-2.366622137804583748e+00
-2.825379836536431100e+00
-4.353822663979527441e+00
-6.850691048895788171e+00
-1.879495508711504614e+00
-6.940915695365602822e+00
-3.591485375608163277e+00
-3.832268880755244300e+00
-4.059254781388829336e+00
-8.272892127019163766e+00
-2.394021077935179154e+00
-3.985919991151473774e+00
-3.501922699576565989e+00
-3.890590270281919061e+00
-2.851111752745706607e+00
-2.568733901226698535e+00
-4.093492315834510009e+00
-8.002510110113700392e+00
-7.570942222977427249e+00
-9.477428524048612246e+00
-2.991234890264080182e+00
-7.771805578775506262e+00
-3.216841929037341785e+00
-4.741881063015121356e+00
-3.377476462015583714e+00
-7.545884938962557520e+00
-2.550097671417367540e+00
-5.459988690719918658e+00
-2.004234297432985645e+00
-9.084728170180358831e+00
-3.402562760291143018e+00
-7.501448470229279408e+00
-2.737263375243782271e+00
-4.872775280016959698e+00
-2.311463941268261379e+00
-2.966512056539860609e+00
-4.213279137954261344e+00
-5.820452806034311699e+00
-4.157842010021477464e+00
-3.284446163753120818e+00
-2.825095181400175459e+00
-3.760534726607347000e+00
-2.769509945912485449e+00
-2.962483026755147186e+00
-4.403426693685023707e+00
-3.831481521872716289e+00
-3.809988177137631826e+00
-3.669668338943291808e+00
-2.293205513285089481e+00
-2.722171279290872103e+00
-2.817549026491915853e+00
-9.232783974860636178e+00
-3.187341903128898313e+00
-4.691016192887618175e+00
-2.780723327735719508e+00
-3.851906525372926549e+00
-2.591395370479674831e+00
-6.889428997293523871e+00
-3.378884205764558057e+00
-2.345801894326971837e+00
-3.153970322842575946e+00
-7.815165847230545637e+00
-8.044996786713753067e+00
-2.616006352904560739e+00
-3.905937489870419999e+00
-7.085657615068032378e+00
-3.637654758194278859e+00
-7.475281288402163327e+00
-3.328579215751204856e+00
-3.337216500667167018e+00
-7.837359228554065638e+00
-3.016632912480281092e+00
-3.556687787441012549e+00
-9.164037269635143090e+00
-2.611487105646584705e+00
-3.341825593787485005e+00
-3.424268712992334152e+00
-2.332763666293318661e+00
-8.274489790959165703e+00
-4.748909311186881865e+00
-2.662776571976726014e+00
-6.138965192493953893e+00
-3.221308698416440741e+00
-3.106195369180980936e+00
-3.320654072082935393e+00
-4.401358226458971679e+00
-9.139557931016611292e+00
-2.639190613289757348e+00
-3.570290499228932823e+00
-4.088961687079118335e+00
-8.542852639356137701e+00
-6.981694221231679265e+00
-3.357105312331260194e+00
-5.057479192963346470e+00
-2.712946831518550539e+00
-2.928957501294280785e+00
-2.461924676788558752e+00
-3.011733439657418021e+00
-8.905737621159696360e+00
-3.830384474249163063e+00
-3.481013413857406924e+00
-4.240538674788113305e+00
-2.077738708756439845e+00
-2.834516702885771622e+00
-3.219859494807011835e+00
-5.753717839525529065e+00
-6.174608733804308081e+00
-3.727416603127228889e+00
-3.757147064849410967e+00
-2.286281166356519012e+00
-2.477128577512308638e+00
-4.702584590543597010e+00
-6.412996711712604991e+00
-4.182893605423215533e+00
-7.966214827487577921e+00
-3.314695278838684978e+00
-3.899329668967941309e+00
-6.922114141251094033e+00
-3.309919175869117325e+00
-3.701789944344392680e+00
-4.064115525760624514e+00
-2.522326390836272303e+00
-3.204744446347177256e+00
-4.099270979266609771e+00
-4.600862810985012707e+00
-2.732587082541999113e+00
-7.857895859587840093e+00
-3.187896295196192664e+00
-3.402705492664677589e+00
-3.790881910955938849e+00
-4.418856033700108377e+00
-3.576958711627492349e+00
-7.581901103721842894e+00
-7.412162594751988465e+00
-6.474428110429911065e+00
-2.857298039887943730e+00
-4.096841984983427665e+00
-2.806974454721098855e+00
-3.471376100814481003e+00
-2.916309806568936569e+00
-7.971708504321857625e+00
-4.227282316996332945e+00
-2.784511965908042175e+00
-3.272555209699821610e+00
-4.397266544684151235e+00
-3.535272649660594180e+00
-5.080558228414253641e+00
-2.269580630128792187e+00
-3.032891210879399502e+00
-8.334880020427133829e+00
-3.133094361019696183e+00
-7.327067266493524578e+00
-2.813096780584383616e+00
-3.081316679432325678e+00
-2.640971559383145983e+00
-3.679132358290758464e+00
-3.383807044833031075e+00
-3.090903277643147096e+00
-2.210189660299080039e+00
-8.485739541683534171e+00
-3.959723814591266766e+00
-3.516477437779365722e+00
-3.807465580260240401e+00
-2.855218587736895408e+00
-2.890811010186099761e+00
-7.158657221614816102e+00
-3.596933245004791502e+00
-7.770460430023989673e+00
-4.042517314065209533e+00
-8.333785231203671984e+00
-2.809688247351783907e+00
-3.065676376166373451e+00
-3.153921839221478063e+00
-7.359302522227686438e+00
-3.714182710822434341e+00
-2.273824634770437392e+00
-2.362738854497647090e+00
-2.773915491769602060e+00
-2.962206475793588645e+00
-3.171740444773651468e+00
-3.580442663436397943e+00
-3.147625388876284624e+00
-4.116950657662704849e+00
-3.319187071915802534e+00
-3.350080910660973910e+00
-9.759365076885250900e+00
-3.878576604399172734e+00
-3.005960240897095126e+00
-5.771740984133353791e+00
-5.497074723770114524e+00
-6.614267377118493663e+00
-3.877508514599604883e+00
-3.520576719961254764e+00
-7.074191614792771254e+00
-2.614517277511273274e+00
-5.992612314741471380e+00
-4.026004506628233059e+00
-3.621527798179132063e+00
-7.092994286585499353e+00
-4.511961715689757568e+00
-2.572711811699319728e+00
-3.581058972614864278e+00
-3.066949491290678953e+00
-8.182396169959387677e+00
-9.107328574109461172e+00
-3.043621128108090268e+00
-3.542108808600954006e+00
-2.560584349280163430e+00
-3.742057052698863462e+00
-3.991630746414401187e+00
-4.165255316732685564e+00
-3.391390523175967786e+00
-3.607645625710016013e+00
-3.052696558770899848e+00
-7.370728680310338454e+00
-6.799914260989741166e+00
-4.538411339212228057e+00
-2.851651617775092795e+00
-7.991301810301200348e+00
-3.086308314521241325e+00
-4.926165098866134961e+00
-3.590730892252417039e+00
-3.093212442572430554e+00
-2.742142142668308136e+00
-4.448664905751476439e+00
-3.782211606383749203e+00
-8.808575320357656224e+00
-3.719803513981847054e+00
-5.880360373478148439e+00
-2.958435445562156652e+00
-7.295766642246258371e+00
-2.504650806398411422e+00
-8.651245295061952945e+00
-3.669376655661378717e+00
-2.240114289787130897e+00
-2.297141833102409159e+00
-3.907479943582218951e+00
-2.562347319464057360e+00
-6.519467136508871441e+00
-3.836499506050770059e+00
-3.128307081974550652e+00
-4.027510182636765634e+00
-9.204411763935008040e+00
-8.075097009321201114e+00
-3.718626573297463267e+00
-4.325342621419347999e+00
-7.519611990779867305e+00
-4.688802293139983313e+00
-8.165929029856876298e+00
-3.037873497592515459e+00
-3.568720535441242347e+00
-3.806073313997833107e+00
-3.420826078876781473e+00
-3.213902359348440374e+00
-3.018185169891470565e+00
-5.215381474856816801e+00
-7.122466200068020115e+00
-4.858800630591293412e+00
-4.099672242146770174e+00
-4.046387129747565758e+00
-3.575871723544728820e+00
-2.306639042784423221e+00
-5.246852000740918065e+00
-7.516212105406884447e+00
-3.448779652630456383e+00
-1.986851400065766660e+00
-7.272731037728171088e+00
-4.206589617802818815e+00
-5.959629116292494366e+00
-6.816002182815231514e+00
-4.460839074058990938e+00
-4.044568538919717682e+00
-3.251583864777988442e+00
-3.238210333225714610e+00
-3.788603934637391202e+00
-5.627205413938156653e+00
-2.354921132255213490e+00
-8.047797636272626676e+00
-2.749942928055908453e+00
-2.426666496679084073e+00
-4.169888447602461135e+00
-2.609231104036322524e+00
-3.289775871303522337e+00
-4.204714498244755738e+00
-2.840810613382271921e+00
-7.381256779440422910e+00
-2.794954757670152112e+00
-2.571085996077123070e+00
-3.678732250818582461e+00
-3.664829718063905339e+00
-3.071808101523380685e+00
-2.276320031474531103e+00
-8.728819920709794289e+00
-8.865434827248153127e+00
-3.510223879642767386e+00
-2.796518555804993866e+00
-6.941525653618494829e+00
-7.406456116701702008e+00
-2.448126210398946956e+00
-9.601108715590587650e+00
-4.879121958292078176e+00
-4.374716295207003114e+00
-3.352105013242118403e+00
-2.891042882128585401e+00
-4.254250799888287915e+00
-7.141345414147551196e+00
-1.937711642498017639e+00
-3.197948928546644254e+00
-3.077894861072408172e+00
-3.696278086629521731e+00
-2.130432723044543231e+00
-2.239447839165102039e+00
-4.301716309872126942e+00
-3.695357226267912854e+00
-3.660330194012188176e+00
-3.249174203311732789e+00
-3.579312063467875227e+00
-1.950919104855134423e+00
-3.938293288043206442e+00
-4.563092830959781132e+00
-3.622396232523058313e+00
-4.316091457314873203e+00
-3.875493502803054824e+00
-2.747536559589812022e+00
-3.922736721761601153e+00
-3.821563072242604164e+00
-3.267002702534929082e+00
-3.286627791384025166e+00
-3.255788159561118889e+00
-7.543959620066013727e+00
-7.750832831192298933e+00
-3.588756113318196661e+00
-9.320929788161972596e+00
-2.379138716279930676e+00
-4.277174110873981583e+00
-9.397056417238239590e+00
-6.011036752012795858e+00
-7.103420475541653900e+00
-7.126467093201969583e+00
-6.600807452159534350e+00
-3.208862678705937999e+00
-8.733413721035654831e+00
-8.261092117290074199e+00
-2.350682456120692265e+00
-2.978881418732699071e+00
-2.926298558933944971e+00
-6.967789806702757716e+00
-2.992687512785741522e+00
-9.202420992293358637e+00
-3.388216353561904093e+00
-4.493434851899591465e+00
-4.015091642153530316e+00
-7.541371678587701410e+00
-3.211388261649451792e+00
-6.999232261967412327e+00
-8.092682652951276978e+00
-3.102915474183227662e+00
-4.169712598110205448e+00
-3.546199967768191019e+00
-2.630473541389576564e+00
-2.797053365134073211e+00
-4.424474914697704264e+00
-5.925763379328267355e+00
-7.655691710380927439e+00
-2.774078797180334899e+00
-3.546894656621668585e+00
-4.340618823808446436e+00
-2.586914032936727281e+00
-4.361696386402133641e+00
-2.569874440766010792e+00
-6.749719426585039983e+00
-9.015236475881948763e+00
-5.087047245386798977e+00
-5.876467199500686078e+00
-2.750878581974882220e+00
-4.092158842144031361e+00
-8.187894934829444082e+00
-4.787574668186698190e+00
-3.759088767778562712e+00
-7.720809527777661607e+00
-3.206485271269952531e+00
-3.097892682040040757e+00
-3.038195458223583056e+00
-9.222689839790735533e+00
-4.852956143674783895e+00
-3.812669030094033129e+00
-4.714147283269453759e+00
-5.329600919835526973e+00
-3.624602285805477386e+00
-2.436995861772535132e+00
-4.574830375538726734e+00
-4.900785991978652945e+00
-7.343300316447285425e+00
-2.472203391689740126e+00
-2.712559048036233822e+00
-4.146912198900422730e+00
-3.633125601391591797e+00
-3.729312436668939856e+00
-6.555734960308089221e+00
-5.200047264191564267e+00
-6.558450621017879456e+00
-2.726717060327757292e+00
-3.210635228810470920e+00
-9.106724637683623058e+00
-2.559759238133616943e+00
-6.599020805541641721e+00
-9.402300803302617638e+00
-3.957778902003314947e+00
-3.614337308295575646e+00
-3.896090319034433591e+00
-4.190552480366123156e+00
-2.800755804349369882e+00
-6.734090034817027615e+00
-4.158139047634689334e+00
-4.754836822899565441e+00
-6.687613570920874828e+00
-4.072613435000905113e+00
-4.239982732595419357e+00
-2.958495290854898929e+00
-2.720342903808002699e+00
-4.312221590459746956e+00
-3.487684113020757870e+00
-4.172430608037003275e+00
-2.315965940304088200e+00
-8.544251247810811023e+00
-7.962126532690360747e+00
-3.229110792600815127e+00
-6.980049930527162161e+00
-2.976204805458200653e+00
-6.299806556334732299e+00
-3.040081638291608268e+00
-4.569857488252954347e+00
-3.176679141016110819e+00
-4.366034118983334267e+00
-3.239236009804252969e+00
-6.631722100917263774e+00
-4.577152103346075585e+00
-4.087806483708007477e+00
-6.424609846415651582e+00
-5.590224795086581544e+00
-5.762304046467783714e+00
-8.501801932812339757e+00
-3.247116649789970833e+00
-3.945110984997768799e+00
-2.866735146544631796e+00
-3.570346597876176808e+00
-9.747838317612767867e+00
-3.218504182783981982e+00
-5.415213948273775557e+00
-4.457567911800309979e+00
-3.325011988438231647e+00
-2.617110915992976405e+00
-3.881318202085799030e+00
-7.312064879305877341e+00
-4.948058860343148346e+00
-2.603951496282538081e+00
-4.727431665940847516e+00
-8.130164586710010965e+00
-2.871657186119890071e+00
-5.030541430001196801e+00
-1.939413699277946712e+00
-2.943288301925720774e+00
-7.119526519340423576e+00
-2.934612090576205201e+00
-3.303546413654061542e+00
-3.144419588231815776e+00
-2.558401981577911322e+00
-5.342962092181252842e+00
-3.097975337947753260e+00
-2.789173989556694266e+00
-8.314034891270170036e+00
-2.990534375168873993e+00
-3.237901407369263573e+00
-2.612781257819579483e+00
-7.992673683696979836e+00
-2.841134415077257280e+00
-3.864609517119643733e+00
-3.074279809593175372e+00
-3.885282755298772095e+00
-9.863418927625110300e+00
-5.842978566638174165e+00
-2.473099006754603035e+00
-8.876034100979818930e+00
-4.674816010750775241e+00
-3.055318819747205872e+00
-3.892799690325069673e+00
-2.758780359106079327e+00
-7.670720447455074975e+00
-3.151437111130316104e+00
-2.448460742090484477e+00
-4.780781675215249216e+00
-2.786084442677632556e+00
-2.911830838349393602e+00
-7.270243896570962150e+00
-9.308344444556341912e+00
-3.295198207165271231e+00
-2.267606846584781621e+00
-2.672004065623940328e+00
-5.302152271288490759e+00
-3.532223100676751937e+00
-3.736547623190712653e+00
-8.354432240596251447e+00
-7.709070576474846170e+00
-3.302127582299261732e+00
-4.886212514321814915e+00
-3.411886293561598560e+00
-2.098232361817273794e+00
-2.919574732477733914e+00
-3.151989725950711918e+00
-2.774311757656839905e+00
-6.885896644908016562e+00
-2.833516793069032147e+00
-3.530993876029671519e+00
-3.025637055370601125e+00
-2.682456022766034121e+00
-4.182595153806004440e+00
-2.743088753045871631e+00
-7.718018265671092948e+00
-8.967343972805304375e+00
-4.254766157518203862e+00
-8.264174823731515573e+00
-4.683221033060346983e+00
-3.248402254546361778e+00
-4.108336827703478633e+00
-3.309956967197405842e+00
-9.152747461727123834e+00
-6.419917486358730940e+00
-4.499149047424963577e+00
-4.011742273134869308e+00
-4.205848202161971194e+00
-3.182063777628667101e+00
-7.537387243612844401e+00
-8.033869771135556448e+00
-2.360635096282588830e+00
-4.621402382332604475e+00
-7.803663454856426540e+00
-7.078042708490154489e+00
-8.670839166879305893e+00
-6.764504356505169014e+00
-7.386493103805075400e+00
-2.746993725236583916e+00
-3.527941664350306983e+00
-3.365784795875757407e+00
-3.910301642879080219e+00
-2.737890125336842395e+00
-6.999245970884606649e+00
-3.911756132962862065e+00
-4.287710380547016698e+00
-3.142151717241315811e+00
-4.106093361164965039e+00
-3.033034065535549217e+00
-3.058654413280113449e+00
-4.475928368259189938e+00
-2.719871436413192622e+00
-2.555971979497896562e+00
-3.297037132995150888e+00
-8.658576051464278223e+00
-2.774325268623527574e+00
-6.524182628305835507e+00
-5.138073582506236470e+00
-2.500472286311533843e+00
-2.965687745325336966e+00
-3.424472560216373029e+00
-2.323797162055867283e+00
-3.782385317799981550e+00
-3.248482746954964195e+00
-6.483510765321450542e+00
-2.873456721296950178e+00
-2.961965381512542184e+00
-5.175524716323880448e+00
-2.574868424613665496e+00
-3.060299599876624477e+00
-3.711313782237791514e+00
-4.591844346299263080e+00
-3.158670641685104030e+00
-6.662870672772783109e+00
-2.511706107610733429e+00
-6.132492988739825179e+00
-3.869052376965534723e+00
-5.226252101909398817e+00
-6.983450825235360426e+00
-2.286678192143679844e+00
-4.499113408110036794e+00
-2.648614248299474561e+00
-3.391695860848699340e+00
-2.961725709777095261e+00
-2.795968920904115862e+00
-5.779019968497689952e+00
-4.274902022331050766e+00
-3.006169517528510582e+00
-6.443497489942666689e+00
-5.156577506138820155e+00
-2.475800305614616281e+00
-3.822091223827371653e+00
-4.094764655366421202e+00
-4.000349258670097718e+00
-2.752907180241226826e+00
-3.066775073779058225e+00
-3.264552687859830105e+00
-6.524412098952436345e+00
-2.240646755459248851e+00
-2.494713642956672750e+00
-6.002221418419605214e+00
-3.971059883836376869e+00
-3.667023858009279991e+00
-4.233282252683089553e+00
-2.540567050597709819e+00
-1.973694178643054409e+00
-2.968248823889197752e+00
-7.356238205111874429e+00
-3.071855312338395372e+00
-3.004844121799508994e+00
-3.531058472910572288e+00
-2.602189241084908122e+00
-2.150991524269628474e+00
-4.027556268375560578e+00
-3.391218686785300029e+00
-2.156093686555561550e+00
-4.800427012955914563e+00
-3.585006337855390246e+00
-2.742806542475461296e+00
-5.665672181984795053e+00
-3.126152525475585531e+00
-3.244981966359004044e+00
-4.044171301686468212e+00
-4.585226462679521831e+00
-6.605680987583963493e+00
-4.040572651428125717e+00
-2.720122097725266919e+00
-3.057258268485253616e+00
-3.296555988018918359e+00
-3.459014527663922589e+00
-3.928230473704999337e+00
-2.650506990024654730e+00
-2.587964497231578065e+00
-4.200803617097436771e+00
-2.908647581407484140e+00
-4.423315812458237239e+00
-6.552604510294675499e+00
-4.408193205312743501e+00
-2.613832774256035218e+00
-7.397252481386206391e+00
-7.703204369874245394e+00
-2.659683158802878644e+00
-8.499516714150830765e+00
-3.016753338740004509e+00
-5.174555433496289325e+00
-3.813739072754795068e+00
-5.257963381010266168e+00
-4.251414987187337680e+00
-1.048076165761010436e+01
-2.232016294234123066e+00
-4.626710412241338055e+00
-3.143750184418189875e+00
-3.704786305874633978e+00
-2.048122031567783718e+00
-3.454807922498989381e+00
-2.476474131246657606e+00
-2.464500021216475378e+00
-7.143629690605504123e+00
-3.888466624673141414e+00
-4.272937450911938662e+00
-5.405386420095697808e+00
-3.781222894760923658e+00
-4.055677408624624114e+00
-2.583373998653017534e+00
-7.125367408829982097e+00
-8.152287310201456805e+00
-7.269074261967849004e+00
-3.054352582088090351e+00
-3.001521128026038099e+00
-2.834485565070564483e+00
-8.127239074046364919e+00
-7.245036425935981406e+00
-3.063729949272173236e+00
-2.648981193916406962e+00
-2.783873182543426417e+00
-7.488482701820253773e+00
-2.725484471944199516e+00
-2.679687457311933141e+00
-6.416355977271347655e+00
-8.332122775872809584e+00
-4.327346779284510170e+00
-2.059203053349582202e+00
-2.724024335824526855e+00
-6.222661108865382040e+00
-4.133324391754288563e+00
-3.439626993582745040e+00
-7.070198101662804824e+00
-4.570208613347882753e+00
-7.841764148179622751e+00
-8.001901183169756848e+00
-4.170285451707214541e+00
-3.315625263952516999e+00
-3.311167354038509369e+00
-3.296718867904386840e+00
-4.191971481289647805e+00
-6.986331769692329274e+00
-2.612511720960525086e+00
-3.076111026026739026e+00
-2.483799267722455184e+00
-2.058194503133029762e+00
-2.964893656909865616e+00
-2.903692282506936451e+00
-2.312906717418913516e+00
-4.735582024728914874e+00
-3.849258269679087796e+00
-2.790901521507149763e+00
-9.448634464999464910e+00
-5.884259397773042188e+00
-2.369512107919502952e+00
-7.380147509116632421e+00
-2.930132017983578141e+00
-2.733099327233055043e+00
-7.706517825812740696e+00
-4.619657065960428355e+00
-8.557503877946492921e+00
-7.418649217428217035e+00
-2.492169426801440046e+00
-2.396059863457366657e+00
-8.007289375007408339e+00
-4.091951321452459212e+00
-3.861858320159968994e+00
-4.315796711905633742e+00
-7.646426732243153168e+00
-8.033109845961718065e+00
-3.532352151473360014e+00
-5.953574861375365401e+00
-3.668813802548353653e+00
-5.337489259551905896e+00
-3.147725625452232112e+00
-3.678408537494790131e+00
-3.408388549987845018e+00
-3.789947589317826271e+00
-3.370982582442581865e+00
-3.295489798338595122e+00
-7.534255443857606593e+00
-2.829796262306111032e+00
-3.090020325206415119e+00
-7.351526681418167009e+00
-3.954066601752789012e+00
-3.500143786959566850e+00
-4.531995448168307128e+00
-3.052235423849972928e+00
-3.929621136996258368e+00
-2.483895781303944172e+00
-2.741817244089066019e+00
-8.526775969616464224e+00
-4.239270410724630622e+00
-2.952103265659128173e+00
-3.262270814458661405e+00
-3.359752194916989065e+00
-6.310595739215097311e+00
-8.045337949073861239e+00
-7.748521156012488476e+00
-5.765796827644231293e+00
-3.352494751069852175e+00
-7.321057607658624455e+00
-3.180953536895926081e+00
-2.160516150550791270e+00
-3.725881097578668477e+00
-2.713882211075606232e+00
-6.396364235907967100e+00
-3.214940085486036825e+00
-4.892528825446689211e+00
-7.327381874660880534e+00
-3.107678212775362159e+00
-8.256216539255122555e+00
-4.415631711426041051e+00
-4.411125767267307651e+00
-4.365194023330793982e+00
-4.493304988224715579e+00
-8.399727081752368818e+00
-7.898832357432712392e+00
-2.700941105417252075e+00
-5.188355314393794160e+00
-5.383185950883831339e+00
-2.286739247090423977e+00
-3.437100811226448727e+00
-7.592350334744878637e+00
-4.971936005718667673e+00
-3.305438295400682680e+00
-5.320145239077671562e+00
-4.930088351547375680e+00
-3.222977876461291746e+00
-2.828897615695078471e+00
-2.624757048547146976e+00
-7.899875501860480931e+00
-3.276888783681865647e+00
-6.883564581033464691e+00
-2.863623287381769966e+00
-4.238633764989804043e+00
-3.005182889421881498e+00
-7.141675164376636964e+00
-4.880994811024556235e+00
-5.884952539528238269e+00
-3.099155500739228408e+00
-3.159257830770492603e+00
-3.628141252217349955e+00
-7.944385835093432213e+00
-4.340705894802812104e+00
-3.894668995481662677e+00
-4.704824463599163842e+00
-3.445152209464783510e+00
-8.131459739778316376e+00
-3.651207492735236482e+00
-3.024589127607160588e+00
-7.477456317184185686e+00
-2.744436766167845487e+00
-7.213499428377851963e+00
-7.960291117129005833e+00
-6.816245403904447997e+00
-6.481893214777447731e+00
-2.291738522054586280e+00
-7.533007709874635083e+00
-2.811868403837046948e+00
-8.743486614424815784e+00
-8.498298289668953842e+00
-5.513754372399026771e+00
-4.244769205393776446e+00
-6.468749971456917436e+00
-4.155031164868577598e+00
-2.561483045100981126e+00
-2.146139445196527440e+00
-4.016374738946891121e+00
-6.942634254480779532e+00
-2.727421161516525583e+00
-4.073262176097391496e+00
-3.954786775759133732e+00
-4.576349507437184272e+00
-3.073790650457740359e+00
-3.254921821414207717e+00
-3.557821759668148065e+00
-3.092635011795101807e+00
-7.541462948813214773e+00
-2.828737268563667140e+00
-7.231988835164052887e+00
-6.507760031353489794e+00
-2.970309055113302676e+00
-3.717240727325806127e+00
-3.632965892473750902e+00
-8.572679042375964897e+00
-7.844198524406881923e+00
-9.048526030479161264e+00
-2.796701411330163367e+00
-7.494436257531924994e+00
-3.820798969005950063e+00
-1.972257253202004401e+00
-2.841217566165393560e+00
-3.669198667143712900e+00
-2.395600323207618843e+00
-7.508930842572165254e+00
-2.593265175912169429e+00
-3.854147486259736244e+00
-5.467481988750704680e+00
-3.015417122738111910e+00
-8.119783498909088237e+00
-8.624130541121694193e+00
-2.614759562669006776e+00
-6.731451609287150362e+00
-2.184264639757896642e+00
-3.050980305684812155e+00
-3.076785123030204350e+00
-5.108890045602958452e+00
-2.712670022809055670e+00
-2.618143659187923689e+00
-2.355536377276875371e+00
-2.404599682615197853e+00
-3.833698805727399517e+00
-2.992007407246494832e+00
-4.811939684717537524e+00
-3.588879824876733515e+00
-3.882124782260647500e+00
-3.197151890189358525e+00
-7.799619040052076180e+00
-2.478102977318300759e+00
-3.838739376767515754e+00
-7.536252745560244826e+00
-9.205925359208956493e+00
-3.439973947222613848e+00
-2.773967969084425000e+00
-3.470360864788375466e+00
-2.407517277949750234e+00
-4.137932338374331387e+00
-2.856802412191151053e+00
-2.608010257587499936e+00
-2.426902314635041691e+00
-7.269091170410778346e+00
-2.442085798607148917e+00
-2.765895339654270924e+00
-7.393953217460211391e+00
-3.737005757424301411e+00
-2.375386858354235908e+00
-4.353945395718453959e+00
-2.787044007989465833e+00
-3.990397184742519254e+00
-2.804171811467049746e+00
-8.010466785485405694e+00
-3.169809081186063082e+00
-5.155751951448753978e+00
-5.173563284000663565e+00
-2.292741081680647941e+00
-4.079886207734550574e+00
-2.741149170007058711e+00
-3.562492661903744917e+00
-3.429752513970205641e+00
-2.338443429966234888e+00
-7.715257702151718355e+00
-4.345592097419886279e+00
-2.847213752735370029e+00
-2.840757491063010232e+00
-3.883417943951012141e+00
-5.008967012488781734e+00
-2.706773005605604077e+00
-5.274014388797102271e+00
-7.173509466456335915e+00
-3.683349360569869280e+00
-2.447008449976574074e+00
-3.742368052983603643e+00
-2.679171568481544696e+00
-2.835757757700759107e+00
-6.190433546408645960e+00
-3.552699598297555994e+00
-3.345630709447028561e+00
-2.597604913012577565e+00
-3.437128692945599528e+00
-2.610946505329473144e+00
-2.080492629807971561e+00
-2.601924958139599120e+00
-2.941090235965829969e+00
-4.230375163155641438e+00
-4.384238697098846949e+00
-3.842066255707571543e+00
-4.242083392589443669e+00
-7.057895027909667718e+00
-2.953905987999658311e+00
-6.487924587154865641e+00
-3.264601882880640460e+00
-2.465445574228112058e+00
-7.490031217564967037e+00
-8.321069903347916963e+00
-2.908141490375417693e+00
-3.286808746923856717e+00
-3.342231914202705934e+00
-2.249624277120239046e+00
-3.205554318392454860e+00
-3.942824497690535779e+00
-2.597679650463610379e+00
-6.735702094727698430e+00
-3.393978224045356207e+00
-5.369610687734751586e+00
-3.683410269155474204e+00
-3.725620948306648472e+00
-3.141916326555639127e+00
-3.280590256881074751e+00
-2.777269700922436968e+00
-8.399149141006926556e+00
-3.766208572178137537e+00
-3.265944194698622294e+00
-7.895695366819467154e+00
-2.138761626325520471e+00
-5.266562763039277506e+00
-2.047544033005707309e+00
-4.526011006271235537e+00
-8.629469421990748401e+00
-5.842011287244218032e+00
-3.363519507379349793e+00
-4.349087663064113762e+00
-4.169607534437979268e+00
-8.939260010757953623e+00
-2.909616268667885031e+00
-6.698684904412424146e+00
-2.047699790305477663e+00
-9.477418550697731092e+00
-2.823849134103781466e+00
-6.739877435569827213e+00
-6.852444792180938826e+00
-3.379640287770440565e+00
-3.945792792842860219e+00
-3.653691478240492341e+00
-3.403206428511865500e+00
-4.156657976706722657e+00
-3.459790149090403055e+00
-3.102315293049350942e+00
-2.610350213076151338e+00
-8.091835663265928957e+00
-3.686229752221868772e+00
-3.710214722848614421e+00
-7.184582131654147830e+00
-7.934060283272601488e+00
-4.297850815089938159e+00
-8.288953025880571701e+00
-3.482461986152946665e+00
-2.354769117775729281e+00
-3.183787180167896302e+00
-8.826891770800605386e+00
-5.100607643854240258e+00
-4.084690346982743137e+00
-3.513919055329822072e+00
-4.639477076094562946e+00
-2.713802534160672408e+00
-4.151519425276159581e+00
-7.458915862201638269e+00
-3.709579930115987967e+00
-4.676102658520708388e+00
-7.209923449604695556e+00
-3.872913234204862665e+00
-3.333843162360317525e+00
-4.707033829884278653e+00
-2.539442873804141687e+00
-9.629893928438018946e+00
-5.597372958122859288e+00
-4.599259599749663252e+00
-2.640114855523581383e+00
-7.311826694990620545e+00
-2.115033035735939038e+00
-2.165240947015365514e+00
-4.734493860018623934e+00
-3.943678217860526303e+00
-2.564498347707119930e+00
-2.994464667981971306e+00
-7.540504572282220153e+00
-3.596811371446893002e+00
-2.970378943274945449e+00
-3.662407713692622302e+00
-4.040849567995554281e+00
-3.814864117692621903e+00
-8.205470226305035197e+00
-2.632174869635388159e+00
-4.161215736065542181e+00
-2.846358236228882177e+00
-3.648793083423562233e+00
-3.202117646411584140e+00
-8.712736211121564267e+00
-3.415369902234230093e+00
-3.484764334937806574e+00
-4.222802629720277423e+00
-3.083089715262124386e+00
-2.227016880005352917e+00
-2.279031863141227632e+00
-2.176429813845688344e+00
-3.759647297802382049e+00
-2.507814595067737073e+00
-3.831823650390635105e+00
-4.383404339578468090e+00
-4.897464455365283520e+00
-7.396009988870467566e+00
-3.151067986112152219e+00
-2.340965126395776696e+00
-7.127413888696230160e+00
-5.795789389609509179e+00
-3.463223545211761234e+00
-2.825805631634629833e+00
-7.963885857815997227e+00
-5.114918868128135010e+00
-2.189178328358590608e+00
-2.964987454761123686e+00
-3.407804194550962951e+00
-2.652300602366485460e+00
-8.667683068104658162e+00
-3.349798748672623727e+00
-9.376492700142252446e+00
-2.817474800505091803e+00
-3.110391386704051353e+00
-3.106611221107748566e+00
-2.192509469847963910e+00
-2.002918535998885918e+00
-6.017917415154267147e+00
-4.878620522115382663e+00
-4.965358008911647580e+00
-2.908598816317997215e+00
-4.418684448671919895e+00
-4.324520602823194615e+00
-4.802940966018972802e+00
-3.800815774117278778e+00
-3.206833814627366053e+00
-2.545443053421558854e+00
-4.069167868097854246e+00
-3.866388906043920937e+00
-4.487314112114637155e+00
-6.737543622460484549e+00
-6.473375541497301988e+00
-4.695135457161598858e+00
-6.407983214736820088e+00
-4.179811299006874314e+00
-2.218864230017981054e+00
-2.447190613148632732e+00
-3.894488279367391392e+00
-4.084906585807135393e+00
-3.398494932820542047e+00
-4.460126719524449612e+00
-2.920565023049563447e+00
-2.527422189448568002e+00
-7.038806024719606924e+00
-3.355379576806029718e+00
-3.059496502562271125e+00
-3.597980161382825059e+00
-9.456618105154944942e+00
-6.798718533159975763e+00
-3.208659199256762129e+00
-3.071708793085609290e+00

